On Steady-State Evolutionary Algorithms and Selective Pressure: Why Inverse Rank-Based Allocation of Reproductive Trials is Best

We analyse the impact of the selective pressure for the global optimisation capabilities of steady-state EAs. For the standard bimodal benchmark function \twomax we rigorously prove that using uniform parent selection leads to exponential runtimes with high probability to locate both optima for the standard ($\mu$+1)~EA and ($\mu$+1)~RLS with any polynomial population sizes. On the other hand, we prove that selecting the worst individual as parent leads to efficient global optimisation with overwhelming probability for reasonable population sizes. Since always selecting the worst individual may have detrimental effects for escaping from local optima, we consider the performance of stochastic parent selection operators with low selective pressure for a function class called \textsc{TruncatedTwoMax} where one slope is shorter than the other. An experimental analysis shows that the EAs equipped with inverse tournament selection, where the loser is selected for reproduction and small tournament sizes, globally optimise \textsc{TwoMax} efficiently and effectively escape from local optima of \textsc{TruncatedTwoMax} with high probability. Thus they identify both optima efficiently while uniform (or stronger) selection fails in theory and in practice. We then show the power of inverse selection on function classes from the literature where populations are essential by providing rigorous proofs or experimental evidence that it outperforms uniform selection equipped with or without a restart strategy. We conclude the paper by confirming our theoretical insights with an empirical analysis of the different selective pressures on standard benchmarks of the classical MaxSat and Multidimensional Knapsack Problems.

==> figures/data/err-pBoth-basic.tsv <==
mu	EL/UNIF/LOWM/RLS/n50	EH/UNIF/LOWM/RLS/n50	EL/UNIF/LOWM/SBM/n50	EH/UNIF/LOWM/SBM/n50	EL/UNIF/UNIF/RLS/n50	EH/UNIF/UNIF/RLS/n50	EL/UNIF/UNIF/SBM/n50	EH/UNIF/UNIF/SBM/n50	EL/UNIF/LOWM/RLS/n100	EH/UNIF/LOWM/RLS/n100	EL/UNIF/LOWM/SBM/n100	EH/UNIF/LOWM/SBM/n100	EL/UNIF/UNIF/RLS/n100	EH/UNIF/UNIF/RLS/n100	EL/UNIF/UNIF/SBM/n100	EH/UNIF/UNIF/SBM/n100	EL/UNIF/LOWM/RLS/n200	EH/UNIF/LOWM/RLS/n200	EL/UNIF/LOWM/SBM/n200	EH/UNIF/LOWM/SBM/n200	EL/UNIF/UNIF/RLS/n200	EH/UNIF/UNIF/RLS/n200	EL/UNIF/UNIF/SBM/n200	EH/UNIF/UNIF/SBM/n200	EL/UNIF/LOWM/RLS/n500	EH/UNIF/LOWM/RLS/n500	EL/UNIF/LOWM/SBM/n500	EH/UNIF/LOWM/SBM/n500	EL/UNIF/UNIF/RLS/n500	EH/UNIF/UNIF/RLS/n500	EL/UNIF/UNIF/SBM/n500	EH/UNIF/UNIF/SBM/n500
100	0.881873	0.919722	0.154769	0.203143	0.096807	0.137485	0.020331	0.042551	0.56989	0.631513	0.00346	0.015702	2.532e-05	0.0055585	2.532e-05	0.0055585	0.191817	0.243861	0	0.0029911	0	0.0029911	0	0.0029911	0.00694	0.022127	0	0.0029911	0	0.0029911	0	0.0029911
120	0.939117	0.966128	0.235945	0.291457	0.137807	0.184215	0.025339	0.049492	0.643969	0.703003	0.014635	0.034312	0.0016255	0.011629	0	0.0029911	0.293102	0.35195	0	0.0029911	0	0.0029911	0	0.0029911	0.025339	0.049492	0	0.0029911	0	0.0029911	0	0.0029911
145	0.957449	0.979669	0.317486	0.37742	0.196593	0.249055	0.061243	0.095298	0.7551	0.807228	0.044333	0.074336	0.0062159	0.020867	0.00024235	0.0072054	0.380308	0.442218	2.532e-05	0.0055585	0	0.0029911	0	0.0029911	0.044333	0.074336	0	0.0029911	0	0.0029911	0	0.0029911
175	0.984298	0.99654	0.396098	0.458333	0.242696	0.298665	0.0739	0.11055	0.830576	0.875317	0.055865	0.088715	0.00694	0.022127	2.532e-05	0.0055585	0.46556	0.528457	0.001091	0.0102091	0	0.0029911	0	0.0029911	0.100502	0.141765	0	0.0029911	0	0.0029911	0	0.0029911
225	0.9897909	0.998909	0.528598	0.59105	0.298946	0.358071	0.120013	0.164125	0.892706	0.928824	0.1107	0.1535	0.021989	0.044875	0.0006191	0.008742	0.591125	0.652154	0.0006191	0.008742	0	0.0029911	0	0.0029911	0.139686	0.186323	0	0.0029911	0	0.0029911	0	0.0029911
275	0.9944415	0.99997468	0.595177	0.65608	0.37932	0.44121	0.155714	0.204192	0.93686	0.964399	0.183235	0.234497	0.036468	0.064265	0.0016255	0.011629	0.710604	0.765982	0.010702	0.028299	0	0.0029911	0	0.0029911	0.25042	0.306892	0	0.0029911	0	0.0029911	0	0.0029911
350	0.9970089	1	0.71679	0.77176	0.474536	0.53743	0.223432	0.27805	0.974147	0.9908273	0.259126	0.316134	0.05855	0.092011	0.0130457	0.031922	0.816839	0.863133	0.0138379	0.033119	0	0.0029911	0	0.0029911	0.336078	0.396714	0	0.0029911	0	0.0029911	0	0.0029911
425	0.9970089	1	0.809465	0.85655	0.585052	0.646263	0.298946	0.358071	0.981687	0.9951942	0.36947	0.43112	0.085769	0.1246	0.0211589	0.043714	0.892706	0.928824	0.056759	0.089815	0.00024235	0.0072054	0	0.0029911	0.464564	0.52746	0	0.0029911	0	0.0029911	0	0.0029911
500	0.9944415	0.99997468	0.870023	0.909641	0.58404	0.64528	0.328243	0.388595	0.9944415	0.99997468	0.458587	0.521472	0.09404	0.13427	0.0211589	0.043714	0.916795	0.948591	0.081192	0.119207	0.002819	0.014369	0	0.0029911	0.541667	0.603902	0.00024235	0.0072054	0	0.0029911	0	0.0029911
625	0.9970089	1	0.93461	0.962664	0.685919	0.74281	0.39116	0.4533	0.9970089	1	0.562825	0.62462	0.17372	0.22407	0.034736	0.062012	0.960959	0.982133	0.12188	0.166246	0.00024235	0.0072054	2.532e-05	0.0055585	0.67054	0.728277	0	0.0029911	0	0.0029911	0	0.0029911
750	0.9970089	1	0.953967	0.977177	0.74783	0.80054	0.459583	0.52247	0.9970089	1	0.652134	0.71079	0.168025	0.217803	0.046978	0.07767	0.974147	0.9908273	0.230166	0.285272	0.0062159	0.020867	0.00024235	0.0072054	0.749907	0.802452	0.002819	0.014369	0	0.0029911	0	0.0029911
875	0.9970089	1	0.970488	0.9885225	0.79371	0.842395	0.509534	0.572224	0.9970089	1	0.73022	0.784252	0.230166	0.285272	0.074809	0.111635	0.985631	0.997181	0.255256	0.312028	0.010702	0.028299	2.532e-05	0.0055585	0.825286	0.870637	0.0055039	0.019596	0	0.0029911	0	0.0029911
1000	0.9970089	1	0.9829849	0.9958764	0.825286	0.870637	0.594164	0.6551	0.9970089	1	0.81157	0.858432	0.242696	0.298665	0.101427	0.142834	0.991258	0.9993809	0.347846	0.408875	0.0130457	0.031922	0.00024235	0.0072054	0.85076	0.893015	0.0114775	0.029512	0	0.0029911	0	0.0029911
1250	0.9970089	1	0.988371	0.9983745	0.880793	0.918808	0.666446	0.724396	0.9970089	1	0.855029	0.896722	0.311626	0.371314	0.115351	0.158817	0.9970089	1	0.438696	0.501481	0.017867	0.039041	0.0006191	0.008742	0.926778	0.956546	0.045214	0.075448	0	0.0029911	0	0.0029911
1500	0.9970089	1	0.9944415	0.99997468	0.912385	0.945028	0.705453	0.761163	0.9970089	1	0.907989	0.94145	0.381294	0.443226	0.150048	0.197895	0.9970089	1	0.556774	0.618706	0.024498	0.048342	0.002205	0.013013	0.958616	0.980494	0.079365	0.117047	0	0.0029911	0	0.0029911
1750	0.9970089	1	0.9970089	1	0.945928	0.971272	0.74783	0.80054	0.9970089	1	0.926778	0.956546	0.389186	0.451287	0.179427	0.23033	0.9970089	1	0.629704	0.689351	0.046096	0.07656	0.0048058	0.018313	0.965688	0.985365	0.11442	0.157754	0	0.0029911	0	0.0029911
2000	0.9970089	1	0.9970089	1	0.942515	0.968708	0.800005	0.848065	0.9970089	1	0.9645	0.984563	0.418854	0.481441	0.20616	0.259428	0.9970089	1	0.698249	0.75441	0.049634	0.080994	0.00694	0.022127	0.988371	0.9983745	0.153824	0.202094	0	0.0029911	0	0.0029911
2750	0.9970089	1	0.9970089	1	0.968078	0.9869543	0.836936	0.88092	0.9970089	1	0.9897909	0.998909	0.502523	0.565277	0.251388	0.30792	0.9970089	1	0.818949	0.865011	0.091279	0.131051	0.018685	0.040214	0.9944415	0.99997468	0.29797	0.357051	0	0.0029911	0	0.0029911
3500	0.9970089	1	0.9970089	1	0.986987	0.997795	0.899238	0.934253	0.9970089	1	0.9944415	0.99997468	0.600244	0.660982	0.329222	0.389611	0.9970089	1	0.904702	0.938757	0.09404	0.13427	0.022823	0.046033	0.9970089	1	0.390173	0.452294	0.00024235	0.0072054	0	0.0029911
4250	0.9970089	1	0.9970089	1	0.9897909	0.998909	0.939117	0.966128	0.9970089	1	0.9944415	0.99997468	0.664399	0.722454	0.37144	0.43314	0.9970089	1	0.937988	0.965264	0.135928	0.182106	0.043454	0.073222	0.9970089	1	0.47653	0.539421	2.532e-05	0.0055585	0	0.0029911
5000	0.9970089	1	0.9970089	1	0.991258	0.9993809	0.957449	0.979669	0.9970089	1	0.9970089	1	0.695164	0.751511	0.46855	0.53145	0.9970089	1	0.970488	0.9885225	0.15666	0.205241	0.048748	0.079887	0.9970089	1	0.5891	0.650191	0.00024235	0.0072054	0	0.0029911
5740	0.9970089	1	0.9970089	1	0.9927946	0.99975765	0.960959	0.982133	0.9970089	1	0.9970089	1	0.73022	0.784252	0.474536	0.53743	0.9970089	1	0.980404	0.9944961	0.15666	0.205241	0.05855	0.092011	0.9970089	1	0.667469	0.725366	0.001091	0.0102091	nan	nan
6600	0.9970089	1	0.9970089	1	0.9970089	1	0.977873	0.99306	0.9970089	1	0.9970089	1	0.76238	0.813906	0.505527	0.568255	0.9970089	1	0.9927946	0.99975765	0.195637	0.248017	0.065747	0.100762	0.9970089	1	0.726084	0.780412	0.001091	0.0102091	0	0.0029911
7580	0.9970089	1	0.9970089	1	0.9944415	0.99997468	0.976622	0.9923251	0.9970089	1	0.9970089	1	0.776974	0.82723	0.57191	0.633482	0.9970089	1	0.9944415	0.99997468	0.230166	0.285272	0.079365	0.117047	0.9970089	1	0.773842	0.824378	0.00024235	0.0072054	0	0.0029911
8710	0.9970089	1	0.9970089	1	0.9970089	1	0.9897909	0.998909	0.9970089	1	0.9970089	1	0.803156	0.850896	0.594164	0.6551	0.9970089	1	0.9970089	1	0.252355	0.308947	0.091279	0.131051	0.9970089	1	0.84012	0.883717	0.0006191	0.008742	0	0.0029911
10000	0.9970089	1	0.9970089	1	0.9927946	0.99975765	0.9897909	0.998909	0.9970089	1	0.9970089	1	0.820004	0.86595	0.62665	0.686422	0.9970089	1	0.9970089	1	0.256223	0.313055	0.100502	0.141765	0.9970089	1	0.885116	0.922459	0.00346	0.015702	0.00024235	0.0072054


==> figures/data/err-pBoth-tournament.tsv <==
mu	EL/UNIF/TOURH/RLS/k2/n50	EH/UNIF/TOURH/RLS/k2/n50	EL/UNIF/TOURH/SBM/k2/n50	EH/UNIF/TOURH/SBM/k2/n50	EL/UNIF/TOURL/RLS/k2/n50	EH/UNIF/TOURL/RLS/k2/n50	EL/UNIF/TOURL/SBM/k2/n50	EH/UNIF/TOURL/SBM/k2/n50	EL/UNIF/TOURH/RLS/k3/n50	EH/UNIF/TOURH/RLS/k3/n50	EL/UNIF/TOURH/SBM/k3/n50	EH/UNIF/TOURH/SBM/k3/n50	EL/UNIF/TOURL/RLS/k3/n50	EH/UNIF/TOURL/RLS/k3/n50	EL/UNIF/TOURL/SBM/k3/n50	EH/UNIF/TOURL/SBM/k3/n50	EL/UNIF/TOURH/RLS/k5/n50	EH/UNIF/TOURH/RLS/k5/n50	EL/UNIF/TOURH/SBM/k5/n50	EH/UNIF/TOURH/SBM/k5/n50	EL/UNIF/TOURL/RLS/k5/n50	EH/UNIF/TOURL/RLS/k5/n50	EL/UNIF/TOURL/SBM/k5/n50	EH/UNIF/TOURL/SBM/k5/n50	EL/UNIF/TOURH/RLS/k2/n100	EH/UNIF/TOURH/RLS/k2/n100	EL/UNIF/TOURH/SBM/k2/n100	EH/UNIF/TOURH/SBM/k2/n100	EL/UNIF/TOURL/RLS/k2/n100	EH/UNIF/TOURL/RLS/k2/n100	EL/UNIF/TOURL/SBM/k2/n100	EH/UNIF/TOURL/SBM/k2/n100	EL/UNIF/TOURH/RLS/k3/n100	EH/UNIF/TOURH/RLS/k3/n100	EL/UNIF/TOURH/SBM/k3/n100	EH/UNIF/TOURH/SBM/k3/n100	EL/UNIF/TOURL/RLS/k3/n100	EH/UNIF/TOURL/RLS/k3/n100	EL/UNIF/TOURL/SBM/k3/n100	EH/UNIF/TOURL/SBM/k3/n100	EL/UNIF/TOURH/RLS/k5/n100	EH/UNIF/TOURH/RLS/k5/n100	EL/UNIF/TOURH/SBM/k5/n100	EH/UNIF/TOURH/SBM/k5/n100	EL/UNIF/TOURL/RLS/k5/n100	EH/UNIF/TOURL/RLS/k5/n100	EL/UNIF/TOURL/SBM/k5/n100	EH/UNIF/TOURL/SBM/k5/n100	EL/UNIF/TOURH/RLS/k2/n200	EH/UNIF/TOURH/RLS/k2/n200	EL/UNIF/TOURH/SBM/k2/n200	EH/UNIF/TOURH/SBM/k2/n200	EL/UNIF/TOURL/RLS/k2/n200	EH/UNIF/TOURL/RLS/k2/n200	EL/UNIF/TOURL/SBM/k2/n200	EH/UNIF/TOURL/SBM/k2/n200	EL/UNIF/TOURH/RLS/k3/n200	EH/UNIF/TOURH/RLS/k3/n200	EL/UNIF/TOURH/SBM/k3/n200	EH/UNIF/TOURH/SBM/k3/n200	EL/UNIF/TOURL/RLS/k3/n200	EH/UNIF/TOURL/RLS/k3/n200	EL/UNIF/TOURL/SBM/k3/n200	EH/UNIF/TOURL/SBM/k3/n200	EL/UNIF/TOURH/RLS/k5/n200	EH/UNIF/TOURH/RLS/k5/n200	EL/UNIF/TOURH/SBM/k5/n200	EH/UNIF/TOURH/SBM/k5/n200	EL/UNIF/TOURL/RLS/k5/n200	EH/UNIF/TOURL/RLS/k5/n200	EL/UNIF/TOURL/SBM/k5/n200	EH/UNIF/TOURL/SBM/k5/n200	EL/UNIF/TOURH/RLS/k2/n500	EH/UNIF/TOURH/RLS/k2/n500	EL/UNIF/TOURH/SBM/k2/n500	EH/UNIF/TOURH/SBM/k2/n500	EL/UNIF/TOURL/RLS/k2/n500	EH/UNIF/TOURL/RLS/k2/n500	EL/UNIF/TOURL/SBM/k2/n500	EH/UNIF/TOURL/SBM/k2/n500	EL/UNIF/TOURH/RLS/k3/n500	EH/UNIF/TOURH/RLS/k3/n500	EL/UNIF/TOURH/SBM/k3/n500	EH/UNIF/TOURH/SBM/k3/n500	EL/UNIF/TOURL/RLS/k3/n500	EH/UNIF/TOURL/RLS/k3/n500	EL/UNIF/TOURL/SBM/k3/n500	EH/UNIF/TOURL/SBM/k3/n500	EL/UNIF/TOURH/RLS/k5/n500	EH/UNIF/TOURH/RLS/k5/n500	EL/UNIF/TOURH/SBM/k5/n500	EH/UNIF/TOURH/SBM/k5/n500	EL/UNIF/TOURL/RLS/k5/n500	EH/UNIF/TOURL/RLS/k5/n500	EL/UNIF/TOURL/SBM/k5/n500	EH/UNIF/TOURL/SBM/k5/n500
100	0.0130457	0.031922	2.532e-05	0.0055585	0.761339	0.812953	0.506529	0.569247	0.00346	0.015702	0	0.0029911	0.861444	0.90227	0.47753	0.540417	2.532e-05	0.0055585	0	0.0029911	0.888365	0.925191	0.466558	0.529454	0	0.0029911	0	0.0029911	0.41489	0.477427	0.147218	0.194742	0	0.0029911	0	0.0029911	0.536638	0.598961	0.186094	0.23762	0	0.0029911	0	0.0029911	0.59923	0.660002	0.149104	0.196844	0	0.0029911	0	0.0029911	0.099578	0.140696	0.00694	0.022127	0	0.0029911	0	0.0029911	0.163285	0.212573	0.0122588	0.03072	0	0.0029911	0	0.0029911	0.237873	0.293518	0.0055039	0.019596	0	0.0029911	0	0.0029911	0.0006191	0.008742	0	0.0029911	0	0.0029911	0	0.0029911	0.001091	0.0102091	0	0.0029911	0	0.0029911	0	0.0029911	0.0048058	0.018313	0	0.0029911
120	0.0278779	0.05293	0.00024235	0.0072054	0.839059	0.882785	0.597203	0.658041	nan	nan	nan	nan	0.897058	0.932446	0.63887	0.69813	nan	nan	nan	nan	0.933487	0.961794	0.551735	0.613775	0	0.0029911	0	0.0029911	0.502523	0.565277	0.191817	0.243861	nan	nan	nan	nan	0.61242	0.672735	0.246557	0.30278	nan	nan	nan	nan	0.677712	0.735063	0.205202	0.258392	0	0.0029911	0	0.0029911	0.17277	0.223026	0.017053	0.037865	nan	nan	nan	nan	0.24173	0.297636	0.026183	0.05064	nan	nan	nan	nan	0.30382	0.363167	0.0114775	0.029512	0	0.0029911	0	0.0029911	2.532e-05	0.0055585	0	0.0029911	nan	nan	nan	nan	0.0130457	0.031922	0	0.0029911	nan	nan	nan	nan	0.031292	0.057485	0	0.0029911
145	0.03215	0.05862	0.00346	0.015702	0.899238	0.934253	0.693108	0.74958	nan	nan	nan	nan	0.955125	0.978011	0.736429	0.790007	nan	nan	nan	nan	0.96928	0.9877412	0.65622	0.714681	2.532e-05	0.0055585	0	0.0029911	0.585052	0.646263	0.317486	0.37742	nan	nan	nan	nan	0.731254	0.785212	0.325308	0.38555	nan	nan	nan	nan	0.751983	0.804363	0.260094	0.31716	0	0.0029911	0	0.0029911	0.261062	0.318186	0.045214	0.075448	nan	nan	nan	nan	0.341959	0.402797	0.055865	0.088715	nan	nan	nan	nan	0.425793	0.488461	0.021989	0.044875	0	0.0029911	0	0.0029911	0.0084194	0.024619	0	0.0029911	nan	nan	nan	nan	0.03215	0.05862	0	0.0029911	nan	nan	nan	nan	0.05408	0.086514	0	0.0029911
175	0.060344	0.094203	0.0076749	0.023378	0.944788	0.970419	0.779062	0.829128	0.0130457	0.031922	0.001091	0.0102091	0.96928	0.9877412	0.82106	0.866888	0.002819	0.014369	2.532e-05	0.0055585	0.9829849	0.9958764	0.737464	0.790966	0	0.0029911	0	0.0029911	0.718855	0.773683	0.39511	0.457327	2.532e-05	0.0055585	0	0.0029911	0.804206	0.85184	0.426785	0.489463	0	0.0029911	0	0.0029911	0.852894	0.89487	0.333139	0.39367	0	0.0029911	0	0.0029911	0.31553	0.375384	0.09773	0.138556	0	0.0029911	0	0.0029911	0.42976	0.49247	0.084852	0.123522	0	0.0029911	0	0.0029911	0.522573	0.58511	0.05855	0.092011	0	0.0029911	0	0.0029911	0.0278779	0.05293	0.0006191	0.008742	0	0.0029911	0	0.0029911	0.053189	0.085412	0.00024235	0.0072054	0	0.0029911	0	0.0029911	0.068458	0.104031	0	0.0029911
225	0.083936	0.122444	0.021989	0.044875	0.972921	0.990066	0.868949	0.908721	0.03995	0.068754	0.0055039	0.019596	0.988371	0.9983745	0.88945	0.9261	0.0114775	0.029512	2.532e-05	0.0055585	0.9897909	0.998909	0.852894	0.89487	0.001091	0.0102091	0	0.0029911	0.810517	0.857491	0.528598	0.59105	0	0.0029911	0	0.0029911	0.888365	0.925191	0.530607	0.593027	0	0.0029911	0	0.0029911	0.9179	0.949479	0.46556	0.528457	0	0.0029911	0	0.0029911	0.478528	0.541413	0.164232	0.21362	0	0.0029911	0	0.0029911	0.591125	0.652154	0.186094	0.23762	0	0.0029911	0	0.0029911	0.653155	0.711763	0.112559	0.155628	0	0.0029911	0	0.0029911	0.060344	0.094203	0.002205	0.013013	0	0.0029911	0	0.0029911	0.11442	0.157754	0.002205	0.013013	0	0.0029911	0	0.0029911	0.170872	0.220938	2.532e-05	0.0055585
275	0.135928	0.182106	0.026183	0.05064	0.9829849	0.9958764	0.921221	0.952138	nan	nan	nan	nan	0.9970089	1	0.926778	0.956546	nan	nan	nan	nan	0.9927946	0.99975765	0.902514	0.936958	2.532e-05	0.0055585	0	0.0029911	0.880793	0.918808	0.616483	0.67665	nan	nan	nan	nan	0.94138	0.96785	0.683866	0.740874	nan	nan	nan	nan	0.959786	0.981315	0.56686	0.62856	0	0.0029911	0	0.0029911	0.561816	0.623635	0.240766	0.296607	nan	nan	nan	nan	0.691053	0.747645	0.276575	0.334578	nan	nan	nan	nan	0.734358	0.78809	0.184188	0.235538	0	0.0029911	0	0.0029911	0.129363	0.174714	0.0130457	0.031922	nan	nan	nan	nan	0.200417	0.253207	0.009934	0.027079	nan	nan	nan	nan	0.264937	0.322288	0.002819	0.014369
350	0.167076	0.216758	0.052298	0.08431	0.9944415	0.99997468	0.968078	0.9869543	0.090359	0.129977	0.025339	0.049492	0.9970089	1	0.970488	0.9885225	0.027029	0.051786	0.002819	0.014369	0.9970089	1	0.952811	0.976341	0.0041236	0.0170151	2.532e-05	0.0055585	0.926778	0.956546	0.749907	0.802452	0.0006191	0.008742	0	0.0029911	0.963316	0.983757	0.771756	0.822476	0	0.0029911	0	0.0029911	0.976622	0.9923251	0.709573	0.76502	0	0.0029911	0	0.0029911	0.678738	0.736032	0.38228	0.444234	0	0.0029911	0	0.0029911	0.792663	0.84145	0.39511	0.457327	0	0.0029911	0	0.0029911	0.85076	0.893015	0.308697	0.36826	0	0.0029911	0	0.0029911	0.23209	0.287335	0.027029	0.051786	0	0.0029911	0	0.0029911	0.314555	0.374367	0.045214	0.075448	0	0.0029911	0	0.0029911	0.37538	0.437175	0.019506	0.041384
425	0.24366	0.299694	0.078453	0.115965	0.9970089	1	0.980404	0.9944961	nan	nan	nan	nan	0.9970089	1	0.988371	0.9983745	nan	nan	nan	nan	0.9970089	1	0.977873	0.99306	0.0091727	0.025853	0.00024235	0.0072054	0.968078	0.9869543	0.8465	0.8893	nan	nan	nan	nan	0.986987	0.997795	0.851828	0.893942	nan	nan	nan	nan	0.988371	0.9983745	0.788473	0.837663	0	0.0029911	0	0.0029911	0.776974	0.82723	0.459583	0.52247	nan	nan	nan	nan	0.861444	0.90227	0.499519	0.562298	nan	nan	nan	nan	0.906893	0.940553	0.396098	0.458333	0	0.0029911	0	0.0029911	0.309673	0.36928	0.080278	0.118127	nan	nan	nan	nan	0.392147	0.454307	0.09312	0.133198	nan	nan	nan	nan	0.51555	0.578173	0.040824	0.069873
500	0.294076	0.35297	0.115351	0.158817	0.9970089	1	0.9829849	0.9958764	0.170872	0.220938	0.050521	0.0821	0.9970089	1	0.9927946	0.99975765	0.077541	0.114884	0.017053	0.037865	0.9970089	1	0.986987	0.997795	0.0114775	0.029512	0.00024235	0.0072054	0.981687	0.9951942	0.8754	0.914231	0.001091	0.0102091	0	0.0029911	0.9897909	0.998909	0.907989	0.94145	2.532e-05	0.0055585	0	0.0029911	0.9927946	0.99975765	0.847565	0.89023	0	0.0029911	0	0.0029911	0.835875	0.879987	0.561816	0.623635	0	0.0029911	0	0.0029911	0.907989	0.94145	0.598217	0.659021	0	0.0029911	0	0.0029911	0.937988	0.965264	0.523577	0.5861	0	0.0029911	0	0.0029911	0.359633	0.421016	0.11442	0.157754	0	0.0029911	0	0.0029911	0.53161	0.594016	0.135928	0.182106	0	0.0029911	0	0.0029911	0.57696	0.6384	0.068458	0.104031
625	0.38228	0.444234	0.142509	0.189483	0.9970089	1	0.9927946	0.99975765	0.21191	0.265642	0.077541	0.114884	0.9970089	1	0.9944415	0.99997468	0.117215	0.160941	0.016243	0.036684	0.9970089	1	0.991258	0.9993809	0.021989	0.044875	0.001091	0.0102091	0.988371	0.9983745	0.926778	0.956546	0.00694	0.022127	2.532e-05	0.0055585	0.9944415	0.99997468	0.952811	0.976341	2.532e-05	0.0055585	0	0.0029911	0.9970089	1	0.935735	0.963532	0	0.0029911	0	0.0029911	0.910185	0.943241	0.65009	0.708844	0	0.0029911	0	0.0029911	0.965688	0.985365	0.667469	0.725366	0	0.0029911	0	0.0029911	0.979133	0.9937841	0.601258	0.661962	0	0.0029911	0	0.0029911	0.514547	0.577182	0.17277	0.223026	0	0.0029911	0	0.0029911	0.641929	0.701054	0.207118	0.260464	0	0.0029911	0	0.0029911	0.694136	0.750545	0.120013	0.164125
750	0.41588	0.478431	0.21095	0.264607	0.9970089	1	0.9970089	1	0.279489	0.337647	0.099578	0.140696	0.9970089	1	0.9970089	1	0.134989	0.181051	0.041699	0.070991	0.9970089	1	0.9970089	1	0.036468	0.064265	0.0062159	0.020867	0.9927946	0.99975765	0.963316	0.983757	0.00694	0.022127	0.0006191	0.008742	0.9970089	1	0.975381	0.9915806	0.001091	0.0102091	0	0.0029911	0.9970089	1	0.953967	0.977177	0	0.0029911	0	0.0029911	0.956286	0.9788411	0.759259	0.811046	0	0.0029911	0	0.0029911	0.968078	0.9869543	0.823172	0.868763	0	0.0029911	0	0.0029911	0.977873	0.99306	0.683866	0.740874	0	0.0029911	0	0.0029911	0.55879	0.62068	0.259126	0.316134	0	0.0029911	0	0.0029911	0.69619	0.752477	0.277546	0.335601	0	0.0029911	0	0.0029911	0.768629	0.819622	0.229204	0.284241
875	0.46855	0.53145	0.256223	0.313055	0.9970089	1	0.9970089	1	0.338038	0.398742	0.11908	0.163064	0.9970089	1	0.9970089	1	0.186094	0.23762	0.047862	0.078779	0.9970089	1	0.9970089	1	0.046978	0.07767	0.0062159	0.020867	0.9970089	1	0.979133	0.9937841	0.010702	0.028299	0.002819	0.014369	0.9970089	1	0.984298	0.99654	2.532e-05	0.0055585	2.532e-05	0.0055585	0.9970089	1	0.9829849	0.9958764	0.001091	0.0102091	0	0.0029911	0.9645	0.984563	0.823172	0.868763	0	0.0029911	0	0.0029911	0.991258	0.9993809	0.839059	0.882785	0	0.0029911	0	0.0029911	0.986987	0.997795	0.77593	0.82628	0	0.0029911	0	0.0029911	0.662353	0.720511	0.337058	0.39773	0	0.0029911	0	0.0029911	0.77593	0.82628	0.359633	0.421016	0	0.0029911	0	0.0029911	0.849696	0.892087	0.270753	0.328436
1000	0.518559	0.581146	0.266875	0.324338	0.9970089	1	0.9970089	1	0.363567	0.42506	0.142509	0.189483	0.9970089	1	0.9970089	1	0.201374	0.254244	0.063042	0.097486	0.9970089	1	0.9970089	1	0.05855	0.092011	0.0076749	0.023378	0.9970089	1	0.9829849	0.9958764	0.017867	0.039041	0.0006191	0.008742	0.9970089	1	0.9829849	0.9958764	0.0055039	0.019596	2.532e-05	0.0055585	0.9970089	1	0.986987	0.997795	0	0.0029911	0	0.0029911	0.977873	0.99306	0.868949	0.908721	0	0.0029911	0	0.0029911	0.991258	0.9993809	0.890535	0.927009	0	0.0029911	0	0.0029911	0.9944415	0.99997468	0.837997	0.881853	0	0.0029911	0	0.0029911	0.726084	0.780412	0.403017	0.465373	0	0.0029911	0	0.0029911	0.831635	0.876252	0.432738	0.495475	0	0.0029911	0	0.0029911	0.876478	0.915148	0.302845	0.36215
1250	0.625633	0.685445	0.338038	0.398742	0.9970089	1	0.9970089	1	0.441676	0.504483	0.186094	0.23762	0.9970089	1	0.9970089	1	0.279489	0.337647	0.09404	0.13427	0.9970089	1	0.9970089	1	0.090359	0.129977	0.022823	0.046033	0.9970089	1	0.9970089	1	0.035601	0.06314	0.0048058	0.018313	0.9970089	1	0.9970089	1	0.0062159	0.020867	2.532e-05	0.0055585	0.9970089	1	0.9970089	1	0	0.0029911	0	0.0029911	0.985631	0.997181	0.92344	0.953904	0	0.0029911	0	0.0029911	0.9927946	0.99975765	0.937988	0.965264	0	0.0029911	0	0.0029911	0.9944415	0.99997468	0.897058	0.932446	0	0.0029911	0	0.0029911	0.823172	0.868763	0.552743	0.614761	0	0.0029911	0	0.0029911	0.88945	0.9261	0.556774	0.618706	0	0.0029911	0	0.0029911	0.935735	0.963532	0.460579	0.52347
1500	0.67054	0.728277	0.386225	0.448265	0.9970089	1	0.9970089	1	0.499519	0.562298	0.254289	0.311001	0.9970089	1	0.9970089	1	0.336078	0.396714	0.118147	0.162003	0.9970089	1	0.9970089	1	0.107913	0.150304	0.037336	0.06539	0.9970089	1	0.9970089	1	0.054972	0.087615	0.0091727	0.025853	0.9970089	1	0.9970089	1	0.018685	0.040214	0.0006191	0.008742	0.9970089	1	0.9944415	0.99997468	0	0.0029911	0	0.0029911	0.9970089	1	0.950508	0.974661	0	0.0029911	0	0.0029911	0.9970089	1	0.966881	0.9861621	0	0.0029911	0	0.0029911	0.9970089	1	0.93686	0.964399	0	0.0029911	0	0.0029911	0.888365	0.925191	0.63887	0.69813	0	0.0029911	0	0.0029911	0.940248	0.96699	0.668493	0.726337	0	0.0029911	0	0.0029911	0.960959	0.982133	0.532617	0.595005
1750	0.735393	0.78905	0.435716	0.49848	0.9970089	1	0.9970089	1	0.565852	0.627575	0.296023	0.355011	0.9970089	1	0.9970089	1	0.376365	0.438184	0.147218	0.194742	0.9970089	1	0.9970089	1	0.118147	0.162003	0.026183	0.05064	0.9970089	1	0.9970089	1	0.064844	0.099671	0.0211589	0.043714	0.9970089	1	0.9970089	1	0.024498	0.048342	0.0041236	0.0170151	0.9970089	1	0.9970089	1	0.0016255	0.011629	2.532e-05	0.0055585	0.9970089	1	0.96928	0.9877412	0.00024235	0.0072054	0	0.0029911	0.9944415	0.99997468	0.970488	0.9885225	0	0.0029911	0	0.0029911	0.9970089	1	0.960959	0.982133	0	0.0029911	0	0.0029911	0.925664	0.955667	0.700306	0.75634	0	0.0029911	0	0.0029911	0.957449	0.979669	0.704423	0.7602	0	0.0029911	0	0.0029911	0.981687	0.9951942	0.609374	0.6698
2000	0.757179	0.809138	0.509534	0.572224	0.9970089	1	0.9970089	1	0.62665	0.686422	0.357667	0.418994	0.9970089	1	0.9970089	1	0.417863	0.48044	0.190862	0.242821	0.9970089	1	0.9970089	1	0.146276	0.193691	0.056759	0.089815	0.9970089	1	0.9970089	1	0.077541	0.114884	0.0138379	0.033119	0.9970089	1	0.9970089	1	0.023659	0.047189	0.00346	0.015702	0.9970089	1	0.9970089	1	0.00346	0.015702	2.532e-05	0.0055585	0.9970089	1	0.9897909	0.998909	0.0006191	0.008742	0	0.0029911	0.9970089	1	0.988371	0.9983745	2.532e-05	0.0055585	0	0.0029911	0.9970089	1	0.975381	0.9915806	0	0.0029911	0	0.0029911	0.94365	0.969565	0.774886	0.825328	0	0.0029911	0	0.0029911	0.980404	0.9944961	0.787427	0.836715	0	0.0029911	0	0.0029911	0.985631	0.997181	0.691053	0.747645
2750	0.843309	0.886511	0.603286	0.663922	0.9970089	1	0.9970089	1	0.69722	0.753443	0.446646	0.509484	0.9970089	1	0.9970089	1	0.565852	0.627575	0.283375	0.341736	0.9970089	1	0.9970089	1	0.219588	0.273916	0.080278	0.118127	0.9970089	1	0.9970089	1	0.11442	0.157754	0.038206	0.066513	0.9970089	1	0.9970089	1	0.05408	0.086514	0.0076749	0.023378	0.9970089	1	0.9970089	1	0.002819	0.014369	0.0006191	0.008742	0.9970089	1	0.9970089	1	0.0006191	0.008742	0	0.0029911	0.9970089	1	0.9927946	0.99975765	0	0.0029911	0	0.0029911	0.9970089	1	0.991258	0.9993809	0	0.0029911	0	0.0029911	0.985631	0.997181	0.898148	0.93335	0	0.0029911	0	0.0029911	0.9927946	0.99975765	0.903608	0.937858	0	0.0029911	0	0.0029911	0.9970089	1	0.822116	0.867826
3500	0.89488	0.930637	0.674638	0.732156	0.9970089	1	0.9970089	1	0.78952	0.83861	0.54368	0.605878	0.9970089	1	0.9970089	1	0.632758	0.69228	0.35865	0.420005	0.9970089	1	0.9970089	1	0.269783	0.327411	0.111629	0.154564	0.9970089	1	0.9970089	1	0.145334	0.19264	0.047862	0.078779	0.9970089	1	0.9970089	1	0.07663	0.113801	0.019506	0.041384	0.9970089	1	0.9970089	1	0.0114775	0.029512	0.0006191	0.008742	0.9970089	1	0.9970089	1	0.00346	0.015702	2.532e-05	0.0055585	0.9970089	1	0.9970089	1	0	0.0029911	0	0.0029911	0.9970089	1	0.9944415	0.99997468	0	0.0029911	0	0.0029911	0.9944415	0.99997468	0.939117	0.966128	0	0.0029911	0	0.0029911	0.9970089	1	0.94365	0.969565	0	0.0029911	0	0.0029911	0.9970089	1	0.895969	0.931542
4250	0.93461	0.962664	0.7551	0.807228	0.9970089	1	0.9970089	1	0.863586	0.904116	0.59315	0.654117	0.9970089	1	0.9970089	1	0.685919	0.74281	0.404006	0.46638	0.9970089	1	0.9970089	1	0.325308	0.38555	0.155714	0.204192	0.9970089	1	0.9970089	1	0.20233	0.255281	0.079365	0.117047	0.9970089	1	0.9970089	1	0.12188	0.166246	0.025339	0.049492	0.9970089	1	0.9970089	1	0.0114775	0.029512	0.002819	0.014369	0.9970089	1	0.9970089	1	0.002205	0.013013	0	0.0029911	0.9970089	1	0.9970089	1	0	0.0029911	0	0.0029911	0.9970089	1	0.9970089	1	0	0.0029911	0	0.0029911	0.9970089	1	0.959786	0.981315	0	0.0029911	0	0.0029911	0.9970089	1	0.968078	0.9869543	0	0.0029911	0	0.0029911	0.9970089	1	0.937988	0.965264
5000	0.956286	0.9788411	0.79371	0.842395	0.9970089	1	0.9970089	1	0.871098	0.91056	0.63785	0.697155	0.9970089	1	0.9970089	1	0.756139	0.808183	0.479526	0.54241	0.9970089	1	0.9970089	1	0.34294	0.40381	0.179427	0.23033	0.9970089	1	0.9970089	1	0.244626	0.300723	0.103278	0.144971	0.9970089	1	0.9970089	1	0.138746	0.18527	0.042576	0.072107	0.9970089	1	0.9970089	1	0.031292	0.057485	0.0006191	0.008742	0.9970089	1	0.9970089	1	0.00694	0.022127	0.001091	0.0102091	0.9970089	1	0.9970089	1	0.00024235	0.0072054	0	0.0029911	0.9970089	1	0.9970089	1	0	0.0029911	0	0.0029911	0.9970089	1	0.980404	0.9944961	0	0.0029911	0	0.0029911	0.9970089	1	0.977873	0.99306	0	0.0029911	0	0.0029911	0.9970089	1	0.960959	0.982133
5740	0.952811	0.976341	0.810517	0.857491	0.9970089	1	0.9970089	1	nan	nan	nan	nan	0.9970089	1	0.9970089	1	nan	nan	nan	nan	0.9970089	1	0.9970089	1	0.399062	0.461351	0.193727	0.24594	0.9970089	1	0.9970089	1	nan	nan	nan	nan	0.9970089	1	0.9970089	1	nan	nan	nan	nan	0.9970089	1	0.9970089	1	0.03995	0.068754	0.0055039	0.019596	0.9970089	1	0.9970089	1	nan	nan	nan	nan	0.9970089	1	0.9970089	1	nan	nan	nan	nan	0.9970089	1	0.9970089	1	0	0.0029911	0	0.0029911	0.9970089	1	0.9944415	0.99997468	nan	nan	nan	nan	0.9970089	1	0.985631	0.997181	nan	nan	nan	nan	0.9970089	1	0.979133	0.9937841
6600	0.968078	0.9869543	0.873248	0.912397	0.9970089	1	0.9970089	1	nan	nan	nan	nan	0.9970089	1	0.9970089	1	nan	nan	nan	nan	0.9970089	1	0.9970089	1	0.497518	0.560311	0.233055	0.288366	0.9970089	1	0.9970089	1	nan	nan	nan	nan	0.9970089	1	0.9970089	1	nan	nan	nan	nan	0.9970089	1	0.9970089	1	0.047862	0.078779	0.00694	0.022127	0.9970089	1	0.9970089	1	nan	nan	nan	nan	0.9970089	1	0.9970089	1	nan	nan	nan	nan	0.9970089	1	0.9970089	1	nan	nan	0	0.0029911	0.9970089	1	0.9927946	0.99975765	nan	nan	nan	nan	0.9970089	1	0.9944415	0.99997468	nan	nan	nan	nan	0.9970089	1	0.988371	0.9983745
7580	0.979133	0.9937841	0.873248	0.912397	0.9970089	1	0.9970089	1	nan	nan	nan	nan	0.9970089	1	0.9970089	1	nan	nan	nan	nan	0.9970089	1	0.9970089	1	0.495517	0.558324	0.249455	0.305864	0.9970089	1	0.9970089	1	nan	nan	nan	nan	0.9970089	1	0.9970089	1	nan	nan	nan	nan	0.9970089	1	0.9970089	1	0.048748	0.079887	0.0048058	0.018313	0.9970089	1	0.9970089	1	nan	nan	nan	nan	0.9970089	1	0.9970089	1	nan	nan	nan	nan	0.9970089	1	0.9970089	1	0	0.0029911	nan	nan	0.9970089	1	0.9970089	1	nan	nan	nan	nan	0.9970089	1	0.9970089	1	nan	nan	nan	nan	0.9970089	1	0.991258	0.9993809
8710	0.981687	0.9951942	0.914588	0.946811	0.9970089	1	0.9970089	1	nan	nan	nan	nan	0.9970089	1	0.9970089	1	nan	nan	nan	nan	0.9970089	1	0.9970089	1	0.503524	0.56627	0.288237	0.346845	0.9970089	1	0.9970089	1	nan	nan	nan	nan	0.9970089	1	0.9970089	1	nan	nan	nan	nan	0.9970089	1	0.9970089	1	0.067554	0.102942	0.0091727	0.025853	0.9970089	1	0.9970089	1	nan	nan	nan	nan	0.9970089	1	0.9970089	1	nan	nan	nan	nan	0.9970089	1	0.9970089	1	nan	nan	nan	nan	0.9970089	1	0.9970089	1	nan	nan	nan	nan	0.9970089	1	0.9970089	1	nan	nan	nan	nan	0.9970089	1	0.9970089	1
10000	0.984298	0.99654	0.91569	0.947702	0.9970089	1	0.9970089	1	nan	nan	nan	nan	0.9970089	1	0.9970089	1	nan	nan	nan	nan	0.9970089	1	0.9970089	1	0.541667	0.603902	0.314555	0.374367	0.9970089	1	0.9970089	1	nan	nan	nan	nan	0.9970089	1	0.9970089	1	nan	nan	nan	nan	0.9970089	1	0.9970089	1	0.071176	0.107294	0.017867	0.039041	0.9970089	1	0.9970089	1	nan	nan	nan	nan	0.9970089	1	0.9970089	1	nan	nan	nan	nan	0.9970089	1	0.9970089	1	nan	nan	nan	nan	0.9970089	1	0.9970089	1	nan	nan	nan	nan	0.9970089	1	0.9970089	1	nan	nan	nan	nan	0.9970089	1	0.9970089	1


==> figures/data/err-pBoth-truncated.tsv <==
mu	EL/UNIF/LOWM/RLS/n50	EH/UNIF/LOWM/RLS/n50	EL/UNIF/LOWM/SBM/n50	EH/UNIF/LOWM/SBM/n50	EL/UNIF/UNIF/RLS/n50	EH/UNIF/UNIF/RLS/n50	EL/UNIF/UNIF/SBM/n50	EH/UNIF/UNIF/SBM/n50	EL/UNIF/TOURH/RLS/k2/n50	EH/UNIF/TOURH/RLS/k2/n50	EL/UNIF/TOURH/SBM/k2/n50	EH/UNIF/TOURH/SBM/k2/n50	EL/UNIF/TOURL/RLS/k2/n50	EH/UNIF/TOURL/RLS/k2/n50	EL/UNIF/TOURL/SBM/k2/n50	EH/UNIF/TOURL/SBM/k2/n50	EL/UNIF/TOURL/RLS/k3/n50	EH/UNIF/TOURL/RLS/k3/n50	EL/UNIF/TOURL/SBM/k3/n50	EH/UNIF/TOURL/SBM/k3/n50	EL/UNIF/TOURL/RLS/k5/n50	EH/UNIF/TOURL/RLS/k5/n50	EL/UNIF/TOURL/SBM/k5/n50	EH/UNIF/TOURL/SBM/k5/n50	EL/UNIF/LOWM/RLS/n100	EH/UNIF/LOWM/RLS/n100	EL/UNIF/LOWM/SBM/n100	EH/UNIF/LOWM/SBM/n100	EL/UNIF/UNIF/RLS/n100	EH/UNIF/UNIF/RLS/n100	EL/UNIF/UNIF/SBM/n100	EH/UNIF/UNIF/SBM/n100	EL/UNIF/TOURH/RLS/k2/n100	EH/UNIF/TOURH/RLS/k2/n100	EL/UNIF/TOURH/SBM/k2/n100	EH/UNIF/TOURH/SBM/k2/n100	EL/UNIF/TOURL/RLS/k2/n100	EH/UNIF/TOURL/RLS/k2/n100	EL/UNIF/TOURL/SBM/k2/n100	EH/UNIF/TOURL/SBM/k2/n100	EL/UNIF/TOURL/RLS/k3/n100	EH/UNIF/TOURL/RLS/k3/n100	EL/UNIF/TOURL/SBM/k3/n100	EH/UNIF/TOURL/SBM/k3/n100	EL/UNIF/TOURL/RLS/k5/n100	EH/UNIF/TOURL/RLS/k5/n100	EL/UNIF/TOURL/SBM/k5/n100	EH/UNIF/TOURL/SBM/k5/n100	EL/UNIF/LOWM/RLS/n200	EH/UNIF/LOWM/RLS/n200	EL/UNIF/LOWM/SBM/n200	EH/UNIF/LOWM/SBM/n200	EL/UNIF/UNIF/RLS/n200	EH/UNIF/UNIF/RLS/n200	EL/UNIF/UNIF/SBM/n200	EH/UNIF/UNIF/SBM/n200	EL/UNIF/TOURH/RLS/k2/n200	EH/UNIF/TOURH/RLS/k2/n200	EL/UNIF/TOURH/SBM/k2/n200	EH/UNIF/TOURH/SBM/k2/n200	EL/UNIF/TOURL/RLS/k2/n200	EH/UNIF/TOURL/RLS/k2/n200	EL/UNIF/TOURL/SBM/k2/n200	EH/UNIF/TOURL/SBM/k2/n200	EL/UNIF/TOURL/RLS/k3/n200	EH/UNIF/TOURL/RLS/k3/n200	EL/UNIF/TOURL/SBM/k3/n200	EH/UNIF/TOURL/SBM/k3/n200	EL/UNIF/TOURL/RLS/k5/n200	EH/UNIF/TOURL/RLS/k5/n200	EL/UNIF/TOURL/SBM/k5/n200	EH/UNIF/TOURL/SBM/k5/n200	EL/UNIF/LOWM/RLS/n500	EH/UNIF/LOWM/RLS/n500	EL/UNIF/LOWM/SBM/n500	EH/UNIF/LOWM/SBM/n500	EL/UNIF/UNIF/RLS/n500	EH/UNIF/UNIF/RLS/n500	EL/UNIF/UNIF/SBM/n500	EH/UNIF/UNIF/SBM/n500	EL/UNIF/TOURH/RLS/k2/n500	EH/UNIF/TOURH/RLS/k2/n500	EL/UNIF/TOURH/SBM/k2/n500	EH/UNIF/TOURH/SBM/k2/n500	EL/UNIF/TOURL/RLS/k2/n500	EH/UNIF/TOURL/RLS/k2/n500	EL/UNIF/TOURL/SBM/k2/n500	EH/UNIF/TOURL/SBM/k2/n500	EL/UNIF/TOURL/RLS/k3/n500	EH/UNIF/TOURL/RLS/k3/n500	EL/UNIF/TOURL/SBM/k3/n500	EH/UNIF/TOURL/SBM/k3/n500	EL/UNIF/TOURL/RLS/k5/n500	EH/UNIF/TOURL/RLS/k5/n500	EL/UNIF/TOURL/SBM/k5/n500	EH/UNIF/TOURL/SBM/k5/n500
100	0.4556	0.518477	0.244626	0.300723	0.263968	0.321262	0.15288	0.201045	0.083936	0.122444	0.029581	0.055212	0.916795	0.948591	0.767587	0.81867	0.950508	0.974661	0.802105	0.849952	0.955125	0.978011	nan	nan	0.321396	0.381484	0.065747	0.100762	0.027029	0.051786	0.0041236	0.0170151	0	0.0029911	2.532e-05	0.0055585	0.668493	0.726337	0.42381	0.486456	0.67054	0.728277	0.450625	0.513482	0.739536	0.792882	nan	nan	0.157605	0.20629	0.002205	0.013013	0	0.0029911	0	0.0029911	0	0.0029911	0	0.0029911	0.256223	0.313055	0.126554	0.171541	0.348827	0.409887	0.115351	0.158817	0.367502	0.4291	0.087603	0.126752	0.016243	0.036684	0	0.0029911	0	0.0029911	0	0.0029911	0	0.0029911	0	0.0029911	0.010702	0.028299	0.00024235	0.0072054	0.030435	0.05635	0.00024235	0.0072054	0.042576	0.072107	0.001091	0.0102091
120	0.446646	0.509484	0.258158	0.315108	0.339998	0.40077	0.20233	0.255281	0.136867	0.183161	0.042576	0.072107	0.948214	0.972971	0.852894	0.89487	0.970488	0.9885225	0.8754	0.914231	0.979133	0.9937841	0.824229	0.8697	0.37341	0.435157	0.07663	0.113801	0.040824	0.069873	0.0091727	0.025853	0.0016255	0.011629	2.532e-05	0.0055585	0.72505	0.779451	0.542673	0.60489	0.792663	0.84145	0.56686	0.62856	0.843309	0.886511	0.478528	0.541413	0.200417	0.253207	0.002819	0.014369	0	0.0029911	0	0.0029911	0	0.0029911	0	0.0029911	0.33118	0.391641	0.14345	0.190535	0.417863	0.48044	0.188	0.239701	0.479526	0.54241	0.133112	0.17894	0.030435	0.05635	0	0.0029911	0	0.0029911	0	0.0029911	0	0.0029911	0	0.0029911	0.031292	0.057485	0.0041236	0.0170151	0.038206	0.066513	0.0041236	0.0170151	0.065747	0.100762	0.00024235	0.0072054
145	0.45759	0.520474	0.306746	0.366223	0.407962	0.470398	0.247523	0.30381	0.168974	0.21885	0.070269	0.106207	0.974147	0.9908273	0.905797	0.939656	0.985631	0.997181	0.929009	0.958301	0.981687	0.9951942	0.911285	0.944135	0.388199	0.45028	0.112559	0.155628	0.054972	0.087615	0.021989	0.044875	0.001091	0.0102091	2.532e-05	0.0055585	0.816839	0.863133	0.611405	0.671757	0.887282	0.924281	0.652134	0.71079	0.880793	0.918808	0.60227	0.662942	0.264937	0.322288	0.0122588	0.03072	2.532e-05	0.0055585	0	0.0029911	0	0.0029911	0	0.0029911	0.454605	0.51748	0.24559	0.301751	0.514547	0.577182	0.28046	0.33867	0.586064	0.647245	0.195637	0.248017	0.031292	0.057485	0	0.0029911	0	0.0029911	0	0.0029911	0	0.0029911	0	0.0029911	0.060344	0.094203	0.009934	0.027079	0.091279	0.131051	0.0114775	0.029512	0.133112	0.17894	0.0055039	0.019596
175	0.478528	0.541413	0.367502	0.4291	0.50753	0.57024	0.308697	0.36826	0.208076	0.2615	0.09404	0.13427	0.981687	0.9951942	0.93686	0.964399	0.988371	0.9983745	0.963316	0.983757	0.9927946	0.99975765	nan	nan	0.426785	0.489463	0.164232	0.21362	0.087603	0.126752	0.024498	0.048342	0.021989	0.044875	0.001091	0.0102091	0.882953	0.920635	0.715759	0.770796	0.913486	0.94592	0.734358	0.78809	0.910185	0.943241	nan	nan	0.304795	0.364186	0.024498	0.048342	2.532e-05	0.0055585	0	0.0029911	0	0.0029911	0	0.0029911	0.56989	0.631513	0.329222	0.389611	0.625633	0.685445	0.380308	0.442218	0.652134	0.71079	0.31553	0.375384	0.071176	0.107294	0	0.0029911	0	0.0029911	0	0.0029911	0	0.0029911	0	0.0029911	0.10513	0.147106	0.03215	0.05862	0.17372	0.22407	0.037336	0.06539	0.174672	0.225114	0.022823	0.046033
225	0.471543	0.53444	0.41489	0.477427	0.57696	0.6384	0.378336	0.440201	0.288237	0.346845	0.175622	0.226158	0.9970089	1	0.974147	0.9908273	0.9970089	1	0.980404	0.9944961	0.9970089	1	nan	nan	0.44565	0.508484	0.220549	0.27495	0.128426	0.173657	0.048748	0.079887	0.018685	0.040214	0.00346	0.015702	0.930127	0.959176	0.815785	0.862193	0.950508	0.974661	0.852894	0.89487	0.962135	0.982947	nan	nan	0.35865	0.420005	0.060344	0.094203	0.002205	0.013013	2.532e-05	0.0055585	0	0.0029911	0	0.0029911	0.72505	0.779451	0.467554	0.530452	0.761339	0.812953	0.497518	0.560311	0.772799	0.823427	0.451619	0.514481	0.126554	0.171541	0	0.0029911	0	0.0029911	0	0.0029911	0	0.0029911	0	0.0029911	0.220549	0.27495	0.057654	0.090913	0.261062	0.318186	0.09312	0.133198	0.291156	0.34991	0.048748	0.079887
275	0.474536	0.53743	0.444658	0.507484	0.655198	0.71371	0.4556	0.518477	0.33216	0.392656	0.214788	0.268746	0.9944415	0.99997468	0.9897909	0.998909	0.9970089	1	0.9944415	0.99997468	0.9970089	1	0.991258	0.9993809	0.496517	0.559317	0.274634	0.332531	0.151935	0.199995	0.07663	0.113801	0.035601	0.06314	0.0084194	0.024619	0.970488	0.9885225	0.877556	0.916064	0.977873	0.99306	0.916795	0.948591	0.985631	0.997181	0.868949	0.908721	0.381294	0.443226	0.072083	0.10838	0.0076749	0.023378	0.00024235	0.0072054	0	0.0029911	0	0.0029911	0.785334	0.83482	0.61242	0.672735	0.829517	0.874382	0.61953	0.679582	0.836936	0.88092	0.560808	0.62265	0.15666	0.205241	0.00024235	0.0072054	0	0.0029911	0	0.0029911	0	0.0029911	0	0.0029911	0.28143	0.339692	0.125618	0.170483	0.368487	0.43011	0.141568	0.18843	0.389186	0.451287	0.104204	0.146038
350	0.473538	0.536432	0.47254	0.535436	0.733323	0.787131	0.57595	0.637417	0.420836	0.483448	0.237873	0.293518	0.9970089	1	0.9944415	0.99997468	0.9970089	1	0.9927946	0.99975765	0.9970089	1	nan	nan	0.474536	0.53743	0.320418	0.38047	0.2398	0.295577	0.120946	0.165185	0.035601	0.06314	0.010702	0.028299	0.986987	0.997795	0.940248	0.96699	0.985631	0.997181	0.955125	0.978011	0.9944415	0.99997468	nan	nan	0.416872	0.479434	0.122814	0.167305	0.009934	0.027079	0.0016255	0.011629	0	0.0029911	0	0.0029911	0.870023	0.909641	0.69722	0.753443	0.916795	0.948591	0.706482	0.762127	0.927893	0.957424	0.687972	0.744744	0.2398	0.295577	0.0041236	0.0170151	0	0.0029911	0	0.0029911	0	0.0029911	0	0.0029911	0.439689	0.502482	0.203287	0.25632	0.509534	0.572224	0.240766	0.296607	0.5467	0.60884	0.191817	0.243861
425	0.460579	0.52347	0.467554	0.530452	0.78638	0.835768	0.61242	0.672735	0.518559	0.581146	0.329222	0.389611	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.481523	0.5444	0.348827	0.409887	0.251388	0.30792	0.138746	0.18527	0.047862	0.078779	0.030435	0.05635	0.9944415	0.99997468	0.965688	0.985365	0.9897909	0.998909	0.977873	0.99306	0.9970089	1	0.963316	0.983757	0.456596	0.519475	0.166128	0.215712	0.017867	0.039041	0.002819	0.014369	0	0.0029911	0	0.0029911	0.911285	0.944135	0.78638	0.835768	0.952811	0.976341	0.820004	0.86595	0.9645	0.984563	0.7551	0.807228	0.260094	0.31716	0.015437	0.0355	0	0.0029911	0	0.0029911	0	0.0029911	0	0.0029911	0.53161	0.594016	0.30187	0.36113	0.628686	0.688374	0.356685	0.417983	0.63989	0.699105	0.292129	0.35093
500	0.467554	0.530452	0.47254	0.535436	0.85076	0.893015	0.658264	0.716625	0.526589	0.58907	0.366518	0.42809	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.45759	0.520474	0.380308	0.442218	0.316509	0.376401	0.188	0.239701	0.080278	0.118127	0.035601	0.06314	0.9970089	1	0.988371	0.9983745	0.9970089	1	0.988371	0.9983745	0.9970089	1	nan	nan	0.456596	0.519475	0.216708	0.270814	0.031292	0.057485	0.001091	0.0102091	0.0006191	0.008742	0	0.0029911	0.951658	0.975502	0.84863	0.891158	0.977873	0.99306	0.876478	0.915148	0.980404	0.9944961	0.834815	0.879054	0.290183	0.348887	0.024498	0.048342	0	0.0029911	0	0.0029911	0	0.0029911	0	0.0029911	0.587076	0.648227	0.40895	0.471402	0.690026	0.74668	0.417863	0.48044	0.703393	0.759234	0.372425	0.434148
625	0.493516	0.556336	0.479526	0.54241	0.871098	0.91056	0.74783	0.80054	0.65622	0.714681	0.46855	0.53145	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.463568	0.526462	0.435716	0.49848	0.396098	0.458333	0.235945	0.291457	0.120013	0.164125	0.057654	0.090913	0.9970089	1	0.991258	0.9993809	0.9970089	1	0.9944415	0.99997468	0.9970089	1	nan	nan	0.473538	0.536432	0.275604	0.333554	0.040824	0.069873	0.0130457	0.031922	0.00024235	0.0072054	0	0.0029911	0.980404	0.9944961	0.909087	0.942346	0.991258	0.9993809	0.924552	0.954786	0.991258	0.9993809	0.89488	0.930637	0.35865	0.420005	0.048748	0.079887	0	0.0029911	0	0.0029911	0	0.0029911	0	0.0029911	0.729186	0.783292	0.50052	0.563291	0.776974	0.82723	0.5467	0.60884	0.820004	0.86595	0.460579	0.52347
750	0.47753	0.540417	0.48352	0.54639	0.920113	0.951252	0.808413	0.855608	0.706482	0.762127	0.548713	0.610814	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.473538	0.536432	0.4556	0.518477	0.404006	0.46638	0.24173	0.297636	0.132174	0.177884	0.06665	0.101852	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	nan	nan	0.509534	0.572224	0.318463	0.378435	0.056759	0.089815	0.026183	0.05064	0.002205	0.013013	2.532e-05	0.0055585	0.988371	0.9983745	0.952811	0.976341	0.9927946	0.99975765	0.956286	0.9788411	0.9970089	1	0.942515	0.968708	0.381294	0.443226	0.0739	0.11055	2.532e-05	0.0055585	0	0.0029911	0	0.0029911	0	0.0029911	0.790568	0.839556	0.611405	0.671757	0.851828	0.893942	0.643969	0.703003	0.861444	0.90227	0.57393	0.63545
875	0.456596	0.519475	0.46257	0.525464	0.937988	0.965264	0.835875	0.879987	0.740572	0.79384	0.581006	0.642333	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.471543	0.53444	0.471543	0.53444	0.45361	0.51648	0.29797	0.357051	0.164232	0.21362	0.099578	0.140696	0.9970089	1	0.9970089	1	0.9970089	1	0.9944415	0.99997468	0.9970089	1	0.9944415	0.99997468	0.506529	0.569247	0.38228	0.444234	0.084852	0.123522	0.024498	0.048342	0.0048058	0.018313	0.0006191	0.008742	0.9970089	1	0.974147	0.9908273	0.9970089	1	0.972921	0.990066	0.9944415	0.99997468	0.959786	0.981315	0.438696	0.501481	0.111629	0.154564	0	0.0029911	0	0.0029911	0	0.0029911	0	0.0029911	0.851828	0.893942	0.690026	0.74668	0.881873	0.919722	0.718855	0.773683	0.913486	0.94592	0.695164	0.751511
1000	0.45361	0.51648	0.481523	0.5444	0.948214	0.972971	0.881873	0.919722	0.812624	0.859373	0.632758	0.69228	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.473538	0.536432	0.469548	0.532446	0.488517	0.551365	0.327265	0.38758	0.183235	0.234497	0.123748	0.168365	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.466558	0.529454	0.388199	0.45028	0.079365	0.117047	0.031292	0.057485	0.009934	0.027079	2.532e-05	0.0055585	0.9944415	0.99997468	0.985631	0.997181	0.9927946	0.99975765	0.979133	0.9937841	0.9927946	0.99975765	0.984298	0.99654	0.438696	0.501481	0.160444	0.209432	0.00024235	0.0072054	0	0.0029911	0	0.0029911	0	0.0029911	0.89162	0.927917	0.771756	0.822476	0.931246	0.96005	0.801055	0.849009	0.94365	0.969565	0.711634	0.766945
1250	0.474536	0.53743	0.46855	0.53145	0.979133	0.9937841	0.901421	0.936057	0.862515	0.903193	0.679763	0.737001	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.460579	0.52347	0.486518	0.549375	0.542673	0.60489	0.404995	0.467383	0.262999	0.320237	0.146276	0.193691	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.48452	0.547386	0.40895	0.471402	0.11908	0.163064	0.040824	0.069873	0.014635	0.034312	0.002819	0.014369	0.9970089	1	0.9897909	0.998909	0.9970089	1	0.991258	0.9993809	0.9970089	1	0.9897909	0.998909	0.464564	0.52746	0.179427	0.23033	2.532e-05	0.0055585	2.532e-05	0.0055585	0	0.0029911	0	0.0029911	0.94365	0.969565	0.826343	0.871574	0.972921	0.990066	0.868949	0.908721	0.976622	0.9923251	nan	nan
1500	0.463568	0.526462	0.47254	0.535436	0.980404	0.9944961	0.924552	0.954786	0.897058	0.932446	0.77593	0.82628	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.452614	0.51548	0.467554	0.530452	0.617499	0.677626	0.440683	0.503483	0.296997	0.356031	0.179427	0.23033	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.460579	0.52347	0.431745	0.494473	0.142509	0.189483	0.0739	0.11055	0.026183	0.05064	0.009934	0.027079	0.9970089	1	0.9944415	0.99997468	0.9970089	1	0.9944415	0.99997468	0.9970089	1	0.9970089	1	0.446646	0.509484	0.218628	0.272882	0.00024235	0.0072054	0	0.0029911	0	0.0029911	0	0.0029911	0.96928	0.9877412	0.897058	0.932446	0.984298	0.99654	0.907989	0.94145	0.981687	0.9951942	nan	nan
1750	0.471543	0.53444	0.473538	0.536432	0.985631	0.997181	0.9645	0.984563	0.911285	0.944135	0.800005	0.848065	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.499519	0.562298	0.47653	0.539421	0.658264	0.716625	0.487518	0.55037	0.337058	0.39773	0.215748	0.26978	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.461575	0.524466	0.44764	0.510483	0.14816	0.195794	0.067554	0.102942	0.022823	0.046033	0.0048058	0.018313	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.458587	0.521472	0.267844	0.325362	0.001091	0.0102091	2.532e-05	0.0055585	0	0.0029911	0	0.0029911	0.980404	0.9944961	0.92233	0.953022	0.986987	0.997795	0.945928	0.971272	0.9970089	1	0.906893	0.940553
2000	0.464564	0.52746	0.451619	0.514481	0.9927946	0.99975765	0.9645	0.984563	0.945928	0.971272	0.844372	0.887441	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.511539	0.574207	0.48352	0.54639	0.698249	0.75441	0.495517	0.558324	0.365534	0.42708	0.235945	0.291457	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.44963	0.512482	0.456596	0.519475	0.186094	0.23762	0.090359	0.129977	0.033872	0.060883	0.015437	0.0355	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9944415	0.99997468	0.456596	0.519475	0.33216	0.392656	0.0006191	0.008742	0.00024235	0.0072054	0	0.0029911	0	0.0029911	0.9927946	0.99975765	0.958616	0.980494	0.9927946	0.99975765	0.958616	0.980494	0.9944415	0.99997468	nan	nan
2750	0.487518	0.55037	0.436709	0.49948	0.9927946	0.99975765	0.9897909	0.998909	0.96928	0.9877412	0.910185	0.943241	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.47753	0.540417	0.446646	0.509484	0.772799	0.823427	0.594164	0.6551	0.478528	0.541413	0.333139	0.39367	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.47753	0.540417	0.47254	0.535436	0.242696	0.298665	0.137807	0.184215	0.064844	0.099671	0.021989	0.044875	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.448635	0.511483	0.380308	0.442218	0.002819	0.014369	0.0006191	0.008742	0	0.0029911	0	0.0029911	0.9970089	1	0.988371	0.9983745	0.9970089	1	0.9897909	0.998909	0.9970089	1	nan	nan
3500	0.488517	0.551365	0.48452	0.547386	0.9927946	0.99975765	0.986987	0.997795	0.985631	0.997181	0.94138	0.96785	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.466558	0.529454	0.4556	0.518477	0.826343	0.871574	0.690026	0.74668	0.555766	0.61772	0.4248	0.48746	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.4556	0.518477	0.47254	0.535436	0.285319	0.34378	0.170872	0.220938	0.06665	0.101852	0.048748	0.079887	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.454605	0.51748	0.430753	0.493471	0.0114775	0.029512	0.001091	0.0102091	0	0.0029911	0	0.0029911	0.9970089	1	0.9970089	1	0.9970089	1	0.9897909	0.998909	0.9970089	1	nan	nan
4250	0.454605	0.51748	0.486518	0.549375	0.9970089	1	0.9927946	0.99975765	0.9829849	0.9958764	0.953967	0.977177	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.446646	0.509484	0.494516	0.55733	0.851828	0.893942	0.761339	0.812953	0.59315	0.654117	0.452614	0.51548	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.456596	0.519475	0.473538	0.536432	0.362583	0.42405	0.201374	0.254244	0.10513	0.147106	0.047862	0.078779	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.473538	0.536432	0.448635	0.511483	0.0122588	0.03072	0.001091	0.0102091	0	0.0029911	2.532e-05	0.0055585	0.9970089	1	0.9927946	0.99975765	0.9970089	1	0.9970089	1	0.9970089	1	nan	nan
5000	0.473538	0.536432	0.458587	0.521472	0.9970089	1	0.9927946	0.99975765	0.9897909	0.998909	0.972921	0.990066	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.450625	0.513482	0.459583	0.52247	0.881873	0.919722	0.773842	0.824378	0.629704	0.689351	0.509534	0.572224	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.46556	0.528457	0.485519	0.548381	0.328243	0.388595	0.240766	0.296607	0.11908	0.163064	0.057654	0.090913	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.454605	0.51748	0.485519	0.548381	0.0138379	0.033119	0.002205	0.013013	0.001091	0.0102091	0	0.0029911	0.9970089	1	0.9944415	0.99997468	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1
5740	0.44565	0.508484	0.461575	0.524466	0.9970089	1	0.9944415	0.99997468	0.9944415	0.99997468	0.984298	0.99654	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.46855	0.53145	0.47653	0.539421	0.89488	0.930637	0.806309	0.853724	0.668493	0.726337	0.504525	0.567262	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.46257	0.525464	0.431745	0.494473	0.372425	0.434148	0.28921	0.347866	0.139686	0.186323	0.077541	0.114884	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.469548	0.532446	0.451619	0.514481	0.022823	0.046033	0.0091727	0.025853	0	0.0029911	0	0.0029911	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1
6600	0.499519	0.562298	0.46257	0.525464	0.9970089	1	0.9944415	0.99997468	0.9970089	1	0.986987	0.997795	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.503524	0.56627	0.463568	0.526462	0.892706	0.928824	0.828459	0.873446	0.717823	0.772721	0.559799	0.621664	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.441676	0.504483	0.44267	0.505484	0.427776	0.490466	0.273663	0.331507	0.16139	0.21048	0.083936	0.122444	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.461575	0.524466	0.480525	0.543404	0.029581	0.055212	nan	nan	0.00024235	0.0072054	0	0.0029911	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1
7580	0.47653	0.539421	0.47753	0.540417	0.9970089	1	0.9970089	1	0.9970089	1	0.988371	0.9983745	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.45759	0.520474	0.485519	0.548381	0.920113	0.951252	0.874324	0.913314	0.744719	0.79767	0.59315	0.654117	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.46556	0.528457	0.452614	0.51548	0.459583	0.52247	0.313578	0.37335	0.190862	0.242821	0.115351	0.158817	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.481523	0.5444	0.460579	0.52347	nan	nan	nan	nan	nan	nan	nan	nan	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1
8710	0.47254	0.535436	0.48352	0.54639	0.9970089	1	0.9970089	1	0.9970089	1	0.9944415	0.99997468	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.48252	0.545395	0.485519	0.548381	0.94138	0.96785	0.877556	0.916064	0.790568	0.839556	0.671564	0.729247	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.451619	0.514481	0.475534	0.538425	0.492516	0.555342	0.349809	0.4109	0.197548	0.250093	0.133112	0.17894	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.467554	0.530452	0.473538	0.536432	nan	nan	nan	nan	nan	nan	nan	nan	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1
10000	0.459583	0.52247	0.44267	0.505484	0.9970089	1	0.9970089	1	0.9970089	1	0.9927946	0.99975765	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.47753	0.540417	0.492516	0.555342	0.945928	0.971272	0.886199	0.92337	0.796857	0.845231	0.698249	0.75441	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.461575	0.524466	0.46556	0.528457	0.50052	0.563291	0.366518	0.42809	0.216708	0.270814	0.137807	0.184215	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.9970089	1	0.470546	0.533442	0.444658	0.507484	nan	nan	nan	nan	nan	nan	nan	nan	0.9970089	1	nan	nan	0.9970089	1	nan	nan	nan	nan	nan	nan


==> figures/data/maxsat-uf100-solvedruns.tsv <==
#Time	(50+1) EA	DetCrowd (50+1) EA	Inv-2-Tour (50+1)	Inv-3-Tour (50+1)	Inv-4-Tour (50+1)	Inv-6-Tour (50+1)	Inv-10-Tour (50+1)	InvElitist (50+1)	(100+1) EA	DetCrowd (100+1) EA	Inv-2-Tour (100+1)	Inv-3-Tour (100+1)	Inv-4-Tour (100+1)	Inv-6-Tour (100+1)	Inv-10-Tour (100+1)	InvElitist (100+1)	(150+1) EA	DetCrowd (150+1) EA	Inv-2-Tour (150+1)	Inv-3-Tour (150+1)	Inv-4-Tour (150+1)	Inv-6-Tour (150+1)	Inv-10-Tour (150+1)	InvElitist (150+1)
1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
14	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
18	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
22	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
27	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
33	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
41	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
50	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
62	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
76	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
94	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
115	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
142	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
174	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
214	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
264	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
324	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
399	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
490	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
603	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
742	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
912	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1121	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1378	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1695	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2084	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2562	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3150	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3872	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4761	12	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5853	42	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7196	120	0	0	0	0	0	0	0	4	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8848	231	0	0	0	0	0	0	0	52	0	0	0	0	0	0	0	3	0	0	0	0	0	0	0
10878	379	0	13	0	0	0	0	0	138	0	0	0	0	0	0	0	18	0	0	0	0	0	0	0
13373	612	0	119	0	0	0	0	0	291	0	0	0	0	0	0	0	75	0	0	0	0	0	0	0
16441	885	1	427	18	1	0	0	0	486	0	0	0	0	0	0	0	227	0	0	0	0	0	0	0
20214	1216	3	916	177	20	1	0	0	772	0	7	0	0	0	0	0	475	0	0	0	0	0	0	0
24851	1592	15	1548	631	164	27	2	0	1123	0	191	1	0	0	0	0	765	0	0	0	0	0	0	0
30553	2092	87	2272	1285	604	170	27	1	1562	0	809	24	1	0	0	0	1164	0	15	0	0	0	0	0
37562	2643	359	3034	2123	1295	546	159	10	2091	2	1900	236	19	1	0	0	1636	0	292	1	1	0	0	0
46180	3286	1180	3902	3070	2159	1257	534	65	2698	14	3053	1094	234	13	3	0	2190	0	1400	35	2	0	0	0
56775	4006	3341	4852	4101	3210	2284	1250	328	3333	76	4300	2541	1055	159	24	0	2833	2	3205	411	29	2	0	0
69800	4777	7539	5823	5270	4352	3424	2274	951	4009	373	5590	4218	2518	782	185	5	3539	13	4958	1772	365	26	1	0
75000	5059	9575	6209	5685	4773	3859	2703	1276	4265	618	6003	4780	3091	1141	329	11	3784	33	5602	2519	644	63	3	0
85814	5594	14197	6929	6424	5561	4685	3520	2002	4809	1502	6836	5861	4208	2075	743	46	4287	117	6695	4079	1578	270	28	0
105502	6451	23356	7999	7687	6917	5985	4868	3427	5752	4353	8210	7497	6049	3851	1914	338	5161	632	8432	6489	3797	1207	284	7
129707	7418	33736	9147	8976	8288	7413	6384	5232	6751	10101	9511	9068	7769	5819	3638	1038	6069	2280	10037	8716	6394	3208	1104	72
150000	8096	41298	10001	9957	9293	8457	7519	6453	7429	16226	10463	10171	9074	7222	5061	2005	6795	4739	11147	10212	8107	4986	2178	280
159465	8428	44383	10417	10336	9705	8897	7995	6997	7712	19244	10847	10616	9575	7795	5637	2506	7066	6227	11550	10827	8816	5708	2760	421
196050	9441	54506	11605	11646	11132	10486	9568	8822	8675	30994	12070	12062	11272	9622	7633	4494	8144	13831	13013	12696	11049	8337	5060	1370
225000	10185	60545	12396	12499	12102	11526	10610	10037	9329	39488	12884	13089	12342	10836	8975	6007	8832	21079	13896	13908	12493	10013	6744	2397
241028	10524	63337	12804	12986	12580	11995	11199	10675	9671	43838	13307	13565	12889	11447	9624	6809	9169	25338	14368	14456	13156	10785	7617	3114
296325	11583	70726	14009	14336	14024	13497	12883	12606	10735	56008	14569	15004	14540	13245	11620	9257	10195	39147	15756	16092	15078	13036	10155	5678
300000	11656	71134	14074	14412	14112	13591	12987	12702	10797	56657	14643	15088	14644	13350	11725	9401	10252	39973	15827	16193	15186	13167	10322	5831
364309	12673	76674	15161	15652	15429	15035	14436	14335	11717	66298	15773	16399	16084	14978	13518	11676	11243	52687	17026	17601	16834	15164	12518	8460
375000	12810	77387	15371	15828	15617	15238	14671	14564	11855	67606	15922	16613	16298	15228	13805	12022	11381	54508	17195	17838	17081	15420	12835	8861
447890	13774	81344	16364	16885	16820	16499	15982	16093	12736	74663	16964	17752	17532	16636	15355	13967	12273	64695	18309	19049	18491	17010	14780	11319
450000	13792	81445	16394	16916	16852	16531	16007	16136	12752	74838	16991	17780	17569	16667	15395	14012	12311	64916	18338	19085	18531	17043	14833	11364
525000	14604	84277	17286	17927	17801	17611	17160	17384	13506	79834	17847	18735	18622	17846	16652	15539	13058	72363	19281	20111	19681	18353	16332	13342
550646	14858	85097	17573	18199	18105	17938	17487	17718	13714	81223	18092	19016	18937	18194	17056	15976	13317	74339	19528	20402	20037	18721	16783	13942
600000	15324	86389	18084	18712	18693	18506	18096	18394	14143	83464	18568	19520	19472	18776	17733	16700	13723	77684	19974	20898	20578	19448	17537	14945
675000	15950	87999	18711	19380	19420	19263	18880	19271	14712	86122	19203	20235	20244	19610	18679	17826	14298	81672	20620	21607	21385	20360	18575	16252
676977	15967	88042	18728	19392	19432	19287	18898	19289	14724	86171	19222	20249	20258	19632	18695	17849	14313	81767	20634	21622	21404	20382	18606	16279
750000	16475	89243	19266	19974	20025	19939	19611	20049	15193	88105	19749	20866	20872	20335	19492	18810	14791	84598	21168	22271	22113	21234	19469	17409
825000	16957	90240	19785	20528	20593	20553	20233	20740	15654	89642	20235	21394	21431	20956	20154	19611	15262	86953	21660	22808	22730	21922	20226	18376
832291	17003	90335	19824	20570	20662	20593	20292	20811	15699	89786	20276	21443	21484	21018	20217	19685	15305	87138	21699	22854	22781	21985	20299	18480
900000	17371	91099	20217	21031	21105	21094	20798	21386	16077	90892	20677	21883	21943	21589	20777	20368	15678	88707	22093	23295	23244	22531	20889	19210
975000	17762	91794	20643	21503	21559	21546	21279	21937	16458	91921	21065	22347	22416	22081	21322	20967	16028	90134	22480	23788	23730	23037	21486	20009
1023237	18023	92186	20914	21754	21870	21860	21586	22266	16678	92495	21339	22583	22733	22347	21630	21304	16244	90927	22694	24045	24014	23338	21861	20466
1050000	18148	92384	21052	21886	22012	22016	21734	22433	16814	92743	21488	22714	22887	22495	21793	21485	16367	91319	22804	24186	24170	23501	22041	20715
1125000	18465	92887	21429	22257	22398	22438	22129	22873	17126	93458	21815	23062	23255	22954	22210	22002	16661	92269	23156	24563	24543	23914	22497	21310
1200000	18805	93322	21740	22611	22733	22831	22528	23293	17413	94036	22128	23391	23581	23364	22614	22489	16955	93095	23446	24894	24912	24289	22929	21935
1257991	19024	93619	21961	22869	22969	23092	22831	23629	17613	94425	22315	23623	23817	23598	22898	22859	17172	93650	23679	25144	25159	24579	23225	22324
1275000	19089	93708	22032	22941	23039	23172	22911	23719	17673	94522	22379	23693	23879	23685	22995	22970	17229	93811	23757	25215	25216	24662	23312	22442
1350000	19369	94030	22342	23231	23345	23536	23276	24085	17892	94907	22639	23973	24189	24013	23354	23364	17479	94376	24004	25459	25525	24993	23700	22914
1425000	19654	94324	22596	23493	23650	23868	23583	24422	18121	95284	22897	24227	24449	24312	23696	23744	17699	94845	24249	25751	25822	25289	24057	23287
1500000	19921	94577	22845	23760	23891	24134	23871	24750	18348	95611	23129	24460	24718	24597	23999	24093	17939	95259	24490	26000	26079	25609	24377	23687
1546602	20069	94729	22994	23910	24052	24288	24051	24937	18473	95775	23274	24592	24867	24757	24189	24298	18077	95503	24619	26144	26228	25757	24562	23924
1575000	20152	94795	23075	23991	24146	24384	24149	25049	18556	95878	23363	24697	24957	24859	24274	24398	18148	95645	24708	26240	26317	25859	24657	24067
1650000	20361	95005	23291	24232	24401	24627	24381	25313	18762	96108	23566	24924	25199	25113	24522	24694	18350	95972	24913	26440	26552	26088	24911	24438
1725000	20579	95159	23517	24434	24641	24889	24623	25593	18950	96338	23760	25120	25410	25342	24757	24993	18557	96259	25114	26650	26761	26317	25157	24749
1800000	20768	95343	23710	24652	24828	25136	24856	25830	19142	96534	23956	25325	25621	25557	25004	25268	18712	96502	25287	26838	26991	26539	25358	25028
1875000	20962	95502	23882	24860	25045	25349	25088	26071	19321	96721	24132	25532	25824	25760	25229	25548	18866	96723	25455	26979	27192	26747	25564	25298
1901427	21034	95559	23960	24950	25114	25432	25155	26158	19372	96786	24192	25583	25884	25832	25312	25636	18912	96793	25509	27038	27258	26826	25664	25407
1950000	21145	95653	24091	25089	25236	25561	25295	26313	19497	96909	24310	25683	25993	25965	25461	25798	19021	96926	25611	27158	27357	26938	25820	25579
2025000	21324	95792	24267	25284	25424	25756	25496	26519	19633	97032	24462	25850	26152	26159	25677	26038	19158	97116	25762	27336	27526	27129	26005	25792
2100000	21491	95914	24432	25469	25621	25943	25715	26729	19787	97159	24639	26039	26314	26330	25881	26262	19283	97303	25901	27498	27681	27296	26196	26029
2175000	21648	96028	24589	25628	25803	26135	25884	26901	19912	97288	24759	26173	26474	26537	26060	26467	19405	97468	26028	27672	27839	27465	26378	26228
2250000	21798	96130	24744	25781	25963	26312	26045	27103	20060	97399	24911	26328	26616	26706	26250	26670	19526	97598	26163	27801	28009	27623	26586	26448
2325000	21929	96228	24900	25934	26134	26466	26223	27307	20209	97509	25048	26464	26771	26873	26428	26844	19655	97736	26276	27962	28141	27768	26762	26664
2337658	21952	96250	24925	25971	26162	26490	26255	27344	20231	97535	25078	26488	26797	26908	26458	26870	19673	97753	26288	27981	28161	27801	26783	26703
2400000	22057	96322	25056	26090	26279	26600	26385	27512	20332	97613	25199	26594	26917	27023	26594	27037	19760	97827	26388	28074	28278	27938	26911	26877
2475000	22195	96407	25179	26226	26428	26766	26544	27680	20450	97693	25339	26737	27054	27181	26757	27231	19884	97934	26503	28209	28398	28076	27066	27047
2550000	22326	96495	25308	26357	26567	26912	26713	27836	20568	97775	25461	26880	27194	27330	26903	27376	19984	98040	26632	28344	28508	28208	27220	27238
2625000	22457	96578	25436	26504	26701	27061	26867	27992	20681	97844	25601	27002	27335	27451	27027	27554	20094	98131	26736	28442	28634	28357	27372	27392
2700000	22563	96647	25558	26622	26828	27193	27015	28159	20804	97917	25711	27117	27455	27582	27204	27721	20196	98199	26847	28570	28770	28484	27502	27563
2775000	22674	96726	25677	26747	26956	27330	27155	28299	20911	97987	25809	27219	27572	27714	27361	27873	20295	98282	26941	28683	28900	28600	27635	27733
2850000	22795	96795	25797	26842	27096	27472	27292	28440	21004	98059	25930	27323	27688	27856	27486	28010	20411	98350	27030	28790	29010	28711	27777	27905
2873969	22823	96818	25838	26880	27124	27524	27338	28482	21035	98083	25960	27361	27734	27890	27540	28049	20437	98371	27051	28819	29032	28762	27810	27959
2925000	22903	96859	25919	26946	27238	27600	27426	28561	21091	98113	26037	27433	27815	27977	27627	28148	20514	98417	27125	28883	29080	28831	27905	28049
3000000	23015	96907	26014	27058	27355	27704	27542	28685	21204	98162	26135	27555	27927	28092	27758	28310	20616	98471	27227	28997	29193	28945	28033	28180
3075000	23130	96962	26128	27165	27451	27810	27684	28800	21292	98207	26243	27661	28025	28220	27870	28455	20708	98517	27317	29099	29301	29064	28167	28321
3150000	23205	97011	26242	27262	27552	27915	27792	28946	21385	98260	26337	27768	28141	28332	27972	28590	20799	98577	27415	29203	29421	29163	28253	28461
3225000	23305	97074	26355	27373	27659	28025	27892	29076	21486	98308	26439	27859	28237	28435	28072	28710	20878	98634	27499	29294	29521	29265	28359	28577
3300000	23404	97130	26437	27475	27767	28137	27998	29197	21591	98355	26541	27970	28334	28535	28193	28835	20961	98679	27581	29366	29610	29376	28470	28700
3375000	23484	97179	26519	27556	27872	28227	28114	29308	21690	98399	26625	28064	28435	28640	28326	28939	21039	98716	27673	29454	29714	29496	28596	28810
3450000	23561	97220	26612	27657	27955	28325	28220	29415	21772	98439	26711	28142	28533	28730	28420	29062	21110	98760	27742	29533	29803	29580	28709	28909
3525000	23645	97262	26718	27748	28043	28439	28319	29515	21846	98479	26796	28231	28629	28814	28516	29162	21177	98798	27829	29615	29891	29665	28801	29034
3533322	23655	97267	26732	27757	28055	28448	28328	29532	21857	98481	26805	28239	28640	28828	28528	29169	21187	98802	27838	29627	29906	29673	28815	29046
3600000	23726	97305	26799	27846	28128	28532	28421	29639	21930	98504	26866	28309	28716	28925	28621	29266	21258	98829	27895	29706	29985	29753	28895	29138
3675000	23802	97330	26888	27933	28225	28630	28493	29736	22013	98529	26958	28385	28808	29019	28722	29366	21311	98872	27968	29787	30063	29853	29000	29257
3750000	23870	97371	26979	28041	28293	28716	28590	29843	22076	98558	27020	28478	28893	29123	28817	29446	21379	98899	28039	29879	30138	29921	29094	29365
3825000	23953	97417	27057	28126	28377	28809	28677	29944	22155	98597	27090	28563	28980	29227	28918	29550	21464	98929	28105	29952	30218	30007	29158	29463
3900000	24045	97444	27137	28213	28465	28902	28777	30034	22219	98630	27162	28642	29061	29308	29004	29661	21529	98955	28173	30038	30301	30081	29246	29569
3975000	24117	97475	27208	28316	28548	28982	28860	30128	22293	98661	27236	28719	29143	29388	29089	29756	21615	98984	28233	30110	30383	30174	29333	29660
4050000	24191	97502	27288	28388	28618	29069	28962	30211	22361	98691	27313	28793	29203	29474	29170	29851	21663	99006	28310	30184	30456	30262	29419	29762
4125000	24253	97538	27362	28471	28686	29140	29044	30285	22429	98730	27371	28867	29269	29548	29248	29936	21723	99030	28377	30252	30533	30328	29505	29860
4200000	24318	97563	27436	28547	28759	29220	29121	30360	22486	98748	27444	28939	29352	29626	29331	30028	21793	99052	28454	30313	30594	30397	29596	29951
4275000	24378	97591	27497	28637	28840	29285	29194	30451	22549	98770	27516	29010	29429	29700	29420	30114	21845	99077	28501	30389	30666	30481	29681	30068
4343945	24443	97615	27560	28694	28914	29354	29263	30534	22603	98791	27578	29063	29500	29755	29492	30205	21899	99101	28555	30441	30715	30560	29747	30143
4350000	24447	97617	27567	28701	28917	29360	29268	30541	22608	98791	27581	29068	29502	29759	29496	30211	21903	99103	28558	30448	30720	30563	29756	30148
4425000	24505	97642	27645	28771	28989	29436	29327	30609	22665	98809	27640	29129	29572	29825	29573	30301	21977	99130	28619	30504	30790	30637	29846	30232
4500000	24580	97662	27700	28840	29041	29507	29398	30686	22717	98834	27715	29205	29640	29906	29648	30391	22026	99154	28691	30570	30853	30701	29938	30317
4575000	24641	97683	27769	28898	29094	29572	29460	30758	22779	98851	27772	29273	29702	29983	29727	30451	22094	99177	28749	30631	30914	30783	30028	30401
4650000	24702	97711	27835	28956	29153	29636	29532	30839	22842	98865	27832	29335	29768	30035	29795	30530	22169	99193	28812	30685	30981	30852	30095	30465
4725000	24767	97739	27899	29015	29230	29700	29598	30910	22902	98891	27893	29392	29850	30104	29864	30612	22224	99209	28864	30745	31048	30915	30181	30538
4800000	24824	97753	27965	29067	29301	29769	29667	30986	22964	98909	27958	29456	29910	30183	29943	30684	22277	99219	28920	30803	31109	30970	30256	30603
4875000	24870	97778	28029	29135	29376	29835	29734	31052	23019	98923	28011	29528	29975	30241	30014	30751	22330	99237	28973	30875	31157	31046	30328	30664
4950000	24919	97798	28087	29215	29437	29895	29789	31110	23071	98940	28063	29598	30036	30304	30083	30827	22379	99249	29012	30911	31218	31113	30390	30730
5025000	24972	97827	28137	29275	29493	29966	29861	31180	23122	98955	28130	29669	30094	30364	30141	30903	22438	99268	29071	30987	31263	31173	30456	30794
5100000	25025	97841	28194	29329	29541	30024	29932	31264	23176	98967	28185	29733	30160	30423	30211	30965	22495	99283	29133	31042	31323	31236	30533	30860
5175000	25075	97860	28248	29395	29615	30093	29989	31330	23237	98983	28240	29790	30221	30481	30281	31021	22557	99303	29181	31090	31367	31297	30592	30920
5250000	25131	97871	28305	29460	29685	30146	30059	31387	23284	98996	28295	29837	30292	30548	30349	31091	22592	99316	29226	31148	31426	31350	30648	30984
5325000	25199	97896	28375	29516	29744	30198	30102	31456	23328	99006	28356	29888	30357	30613	30406	31156	22640	99331	29275	31195	31469	31400	30711	31045
5340544	25208	97901	28387	29530	29753	30204	30111	31470	23344	99007	28367	29901	30367	30624	30417	31174	22649	99334	29285	31206	31479	31411	30722	31063
5400000	25243	97917	28422	29576	29795	30250	30158	31531	23387	99017	28410	29946	30405	30669	30459	31232	22677	99341	29321	31240	31524	31445	30780	31106
5475000	25290	97926	28476	29618	29861	30312	30213	31597	23433	99031	28457	29990	30445	30733	30516	31298	22719	99350	29362	31289	31579	31499	30840	31172
5550000	25340	97933	28527	29669	29923	30365	30290	31665	23481	99042	28495	30042	30497	30787	30582	31350	22763	99364	29404	31330	31630	31548	30906	31240
5625000	25389	97949	28567	29716	29978	30417	30354	31726	23527	99052	28536	30086	30548	30844	30645	31410	22802	99375	29439	31381	31686	31602	30973	31302
5700000	25441	97966	28612	29762	30025	30465	30419	31786	23560	99065	28585	30129	30588	30899	30705	31467	22842	99387	29481	31432	31735	31653	31030	31352
5775000	25484	97973	28654	29805	30076	30520	30473	31842	23603	99075	28631	30175	30636	30955	30769	31527	22884	99395	29525	31479	31772	31701	31089	31410
5850000	25530	97981	28692	29859	30129	30555	30523	31908	23647	99087	28676	30225	30688	31019	30811	31582	22928	99405	29565	31523	31811	31752	31127	31486
5925000	25567	97998	28743	29916	30186	30599	30577	31973	23690	99099	28716	30272	30737	31075	30876	31632	22971	99415	29603	31564	31852	31810	31196	31543
6000000	25621	98019	28785	29965	30233	30652	30631	32022	23734	99108	28763	30322	30791	31131	30938	31680	23013	99424	29637	31620	31896	31869	31255	31592
6075000	25668	98037	28840	30018	30285	30702	30675	32073	23772	99121	28794	30370	30835	31173	30989	31727	23056	99429	29677	31665	31948	31916	31314	31648
6150000	25712	98050	28885	30063	30324	30752	30732	32126	23817	99126	28834	30419	30880	31219	31034	31787	23093	99438	29706	31701	31991	31974	31360	31696
6225000	25746	98062	28929	30118	30368	30802	30776	32177	23849	99132	28880	30456	30921	31272	31080	31843	23128	99447	29745	31744	32032	32013	31423	31749
6300000	25794	98071	28972	30164	30414	30836	30817	32231	23887	99141	28921	30494	30982	31328	31136	31893	23172	99454	29786	31792	32081	32059	31482	31798
6375000	25837	98084	29011	30218	30462	30891	30874	32287	23926	99153	28961	30545	31036	31368	31193	31951	23221	99459	29819	31835	32129	32097	31530	31840
6450000	25870	98093	29046	30270	30505	30933	30922	32324	23973	99161	29005	30583	31082	31427	31249	31999	23263	99475	29845	31870	32162	32142	31570	31884
6525000	25918	98100	29093	30301	30537	30969	30953	32373	24019	99170	29040	30617	31131	31470	31291	32039	23295	99481	29884	31908	32194	32182	31612	31925
6565785	25939	98105	29115	30316	30557	30989	30986	32396	24039	99173	29062	30643	31171	31500	31317	32073	23315	99485	29906	31929	32214	32212	31637	31951
6600000	25952	98113	29134	30330	30574	31009	31004	32422	24053	99174	29082	30666	31188	31518	31337	32092	23335	99487	29928	31942	32227	32227	31659	31968
6675000	26000	98126	29166	30379	30615	31051	31043	32481	24097	99183	29125	30705	31236	31554	31383	32136	23377	99492	29957	31983	32264	32283	31711	32020
6750000	26045	98132	29195	30414	30660	31091	31093	32528	24141	99192	29157	30743	31278	31596	31427	32193	23402	99498	29986	32021	32303	32325	31754	32067
6825000	26089	98148	29234	30457	30695	31141	31135	32567	24180	99200	29207	30782	31323	31633	31481	32246	23431	99502	30017	32061	32344	32367	31818	32126
6900000	26138	98162	29279	30506	30722	31175	31182	32601	24209	99209	29266	30813	31357	31668	31523	32296	23461	99511	30049	32097	32377	32415	31857	32168
6975000	26180	98172	29321	30531	30772	31220	31221	32649	24241	99214	29304	30852	31405	31711	31570	32343	23500	99511	30092	32130	32406	32455	31910	32212
7050000	26217	98187	29360	30570	30808	31251	31275	32690	24275	99225	29339	30889	31447	31750	31616	32389	23526	99519	30129	32175	32441	32489	31967	32254
7125000	26242	98196	29403	30602	30837	31297	31330	32743	24312	99237	29379	30926	31494	31790	31656	32432	23564	99523	30161	32209	32473	32525	32014	32316
7200000	26271	98210	29442	30633	30875	31340	31367	32788	24347	99250	29425	30962	31544	31826	31696	32485	23596	99529	30199	32253	32510	32569	32053	32361
7275000	26311	98216	29483	30672	30912	31381	31404	32828	24389	99255	29464	30998	31590	31863	31738	32535	23633	99537	30236	32295	32545	32611	32093	32406
7350000	26348	98227	29507	30710	30947	31426	31437	32890	24429	99260	29499	31037	31618	31904	31771	32579	23663	99548	30270	32326	32578	32654	32136	32466
7425000	26385	98239	29529	30751	30988	31463	31469	32929	24463	99264	29534	31072	31652	31927	31812	32626	23711	99553	30305	32358	32628	32685	32177	32516
7500000	26416	98252	29558	30789	31019	31502	31511	32974	24500	99270	29567	31108	31689	31970	31850	32669	23745	99559	30341	32392	32670	32726	32224	32548
7575000	26441	98260	29603	30818	31057	31533	31547	33010	24525	99276	29593	31141	31720	32011	31882	32707	23777	99566	30375	32427	32704	32756	32260	32595
7650000	26472	98273	29633	30852	31093	31562	31591	33049	24569	99282	29617	31183	31754	32044	31917	32750	23813	99572	30393	32460	32745	32789	32295	32636
7725000	26499	98282	29664	30885	31128	31601	31618	33091	24598	99288	29652	31215	31787	32085	31951	32801	23839	99576	30431	32493	32777	32817	32330	32674
7800000	26526	98291	29692	30918	31176	31639	31646	33124	24631	99293	29681	31250	31824	32126	31993	32853	23870	99577	30471	32526	32809	32857	32366	32711
7875000	26550	98298	29728	30947	31204	31673	31681	33167	24664	99296	29708	31283	31852	32166	32033	32886	23905	99580	30505	32560	32843	32885	32395	32748
7950000	26580	98309	29757	30988	31239	31699	31718	33205	24701	99301	29747	31307	31883	32201	32078	32930	23935	99588	30533	32586	32874	32922	32433	32793
8025000	26609	98317	29785	31014	31276	31737	31750	33241	24741	99305	29774	31338	31914	32247	32110	32963	23958	99590	30570	32618	32916	32966	32478	32841
8072124	26625	98320	29807	31034	31299	31758	31763	33267	24759	99312	29799	31359	31934	32271	32128	32989	23972	99595	30588	32639	32934	32982	32501	32866
8100000	26637	98325	29816	31041	31312	31768	31774	33281	24772	99313	29812	31371	31943	32284	32142	33001	23980	99597	30602	32651	32941	32992	32512	32880
8175000	26679	98327	29848	31069	31342	31806	31821	33321	24806	99321	29836	31402	31979	32318	32181	33036	24009	99603	30633	32685	32972	33029	32548	32916
8250000	26706	98333	29882	31102	31370	31848	31850	33360	24840	99328	29873	31437	32014	32358	32213	33073	24032	99606	30668	32717	33004	33062	32592	32948
8325000	26733	98339	29918	31131	31398	31875	31885	33404	24860	99332	29906	31468	32039	32388	32253	33110	24062	99609	30700	32753	33045	33092	32622	32979
8400000	26766	98346	29953	31173	31428	31918	31914	33441	24877	99333	29934	31491	32079	32415	32288	33154	24088	99611	30726	32797	33074	33128	32647	33008
8475000	26791	98355	29984	31204	31453	31949	31955	33475	24918	99335	29962	31528	32115	32457	32317	33188	24120	99612	30760	32823	33096	33157	32690	33043
8550000	26823	98359	30015	31235	31477	31978	31999	33517	24938	99341	30000	31564	32154	32495	32353	33224	24147	99618	30785	32861	33115	33184	32716	33083
8625000	26845	98369	30047	31263	31510	32011	32035	33551	24971	99345	30035	31597	32186	32526	32386	33245	24177	99620	30814	32880	33162	33211	32755	33126
8700000	26876	98372	30072	31297	31538	32045	32057	33584	25002	99350	30070	31628	32210	32561	32415	33274	24206	99625	30837	32910	33200	33247	32793	33153
8775000	26907	98380	30091	31329	31567	32077	32092	33608	25020	99354	30090	31660	32240	32588	32450	33313	24229	99628	30863	32942	33231	33271	32824	33201
8850000	26931	98385	30121	31358	31597	32109	32125	33637	25051	99357	30118	31696	32265	32625	32490	33352	24251	99632	30888	32973	33252	33297	32852	33239
8925000	26956	98390	30161	31382	31628	32141	32159	33666	25081	99360	30155	31723	32294	32649	32524	33384	24274	99635	30914	33002	33285	33324	32881	33277
9000000	26983	98396	30181	31407	31653	32174	32181	33695	25115	99365	30178	31745	32319	32683	32560	33418	24300	99636	30947	33031	33311	33347	32907	33301
9075000	27009	98398	30205	31425	31691	32200	32214	33722	25139	99367	30213	31769	32355	32715	32589	33452	24325	99640	30971	33066	33352	33376	32939	33335
9150000	27041	98402	30225	31445	31717	32228	32249	33753	25159	99369	30245	31797	32383	32734	32620	33479	24350	99643	30985	33101	33377	33408	32964	33365
9225000	27065	98409	30254	31473	31743	32265	32274	33786	25189	99373	30279	31830	32413	32756	32655	33509	24369	99645	31008	33142	33400	33431	33001	33396
9300000	27090	98416	30282	31496	31776	32293	32296	33820	25221	99375	30301	31856	32442	32782	32676	33544	24391	99651	31036	33166	33438	33461	33032	33431
9375000	27121	98426	30309	31521	31801	32322	32326	33849	25247	99376	30322	31885	32466	32818	32698	33576	24409	99652	31068	33199	33466	33490	33067	33473
9450000	27147	98428	30332	31556	31834	32349	32357	33878	25272	99378	30349	31907	32486	32846	32726	33609	24425	99652	31090	33229	33492	33516	33091	33504
9525000	27176	98432	30363	31581	31863	32375	32392	33908	25296	99379	30381	31935	32510	32878	32757	33648	24443	99653	31116	33261	33520	33542	33120	33544
9600000	27201	98441	30388	31611	31897	32406	32418	33941	25319	99384	30397	31963	32534	32897	32788	33666	24477	99657	31143	33283	33546	33562	33150	33578
9675000	27226	98444	30423	31631	31923	32431	32441	33975	25343	99385	30422	31990	32570	32935	32816	33703	24519	99661	31161	33308	33579	33580	33175	33604
9750000	27249	98449	30454	31653	31945	32452	32478	34006	25362	99387	30445	32022	32595	32958	32837	33736	24536	99661	31182	33326	33602	33603	33215	33642
9825000	27267	98453	30477	31684	31977	32486	32507	34042	25386	99390	30476	32048	32620	32990	32869	33761	24568	99664	31205	33345	33628	33633	33246	33670
9900000	27292	98457	30508	31712	31997	32515	32537	34071	25402	99393	30492	32074	32650	33015	32899	33789	24594	99665	31229	33373	33644	33655	33270	33705
9924050	27299	98460	30516	31724	32002	32527	32544	34079	25408	99393	30500	32078	32655	33023	32910	33801	24601	99666	31236	33381	33653	33663	33283	33719
9975000	27317	98464	30536	31738	32020	32544	32567	34097	25422	99395	30516	32098	32678	33040	32919	33826	24615	99667	31251	33401	33670	33683	33297	33740
10050000	27340	98467	30556	31768	32042	32558	32586	34128	25443	99399	30534	32117	32704	33068	32947	33858	24644	99670	31278	33422	33700	33707	33314	33773
10125000	27357	98473	30582	31793	32067	32589	32615	34156	25456	99403	30563	32146	32730	33100	32979	33895	24665	99672	31296	33442	33727	33725	33336	33810
10200000	27380	98474	30601	31821	32094	32610	32645	34193	25473	99407	30590	32178	32754	33127	32998	33927	24689	99672	31331	33460	33751	33758	33364	33838
10275000	27406	98480	30621	31845	32128	32644	32680	34222	25500	99412	30633	32196	32770	33151	33023	33962	24722	99674	31354	33478	33771	33793	33396	33865
10350000	27436	98486	30652	31866	32147	32667	32703	34256	25523	99414	30654	32224	32797	33167	33046	33997	24743	99677	31380	33499	33793	33818	33424	33895
10425000	27466	98490	30675	31892	32167	32697	32728	34281	25553	99418	30683	32250	32817	33194	33073	34029	24763	99680	31407	33523	33812	33842	33454	33923
10500000	27493	98491	30699	31914	32192	32720	32756	34305	25573	99420	30708	32276	32850	33230	33098	34069	24789	99684	31429	33555	33838	33874	33475	33945
10575000	27522	98494	30721	31937	32218	32741	32771	34331	25591	99425	30726	32296	32877	33256	33132	34093	24811	99688	31448	33573	33866	33891	33496	33978
10650000	27553	98500	30746	31956	32253	32769	32794	34358	25607	99426	30745	32323	32917	33284	33162	34120	24826	99689	31478	33598	33887	33913	33514	34006
10725000	27580	98501	30775	31982	32271	32794	32828	34383	25625	99428	30770	32349	32946	33308	33196	34150	24856	99692	31497	33632	33916	33936	33542	34035
10800000	27601	98507	30802	32005	32287	32812	32867	34409	25646	99433	30797	32367	32970	33325	33222	34187	24873	99698	31521	33655	33940	33963	33560	34068
10875000	27622	98510	30824	32026	32307	32833	32891	34430	25664	99433	30817	32380	33001	33347	33246	34219	24895	99699	31543	33671	33959	33990	33585	34090
10950000	27639	98515	30839	32049	32326	32848	32910	34456	25683	99437	30840	32401	33012	33371	33268	34243	24919	99700	31555	33699	33981	34017	33615	34119
11025000	27653	98520	30862	32070	32344	32870	32946	34479	25702	99439	30866	32426	33039	33394	33301	34277	24937	99702	31575	33711	33996	34034	33639	34139
11100000	27667	98521	30889	32096	32371	32898	32969	34499	25732	99442	30889	32444	33056	33414	33332	34306	24955	99704	31588	33739	34016	34055	33659	34165
11175000	27682	98524	30907	32119	32386	32916	32988	34522	25751	99446	30912	32475	33080	33440	33353	34331	24972	99705	31607	33757	34036	34077	33684	34190
11250000	27702	98529	30929	32145	32406	32938	33007	34545	25770	99447	30936	32491	33104	33471	33375	34351	24988	99707	31629	33779	34052	34098	33703	34217
11325000	27722	98536	30954	32167	32428	32957	33031	34567	25787	99449	30962	32511	33131	33501	33400	34377	25007	99709	31644	33803	34076	34113	33724	34244
11400000	27746	98538	30974	32181	32449	32982	33056	34591	25803	99452	30981	32537	33147	33519	33422	34398	25031	99711	31668	33823	34096	34134	33747	34264
11475000	27767	98539	30993	32198	32478	33000	33079	34610	25823	99453	30998	32556	33170	33544	33445	34417	25048	99714	31687	33849	34114	34161	33771	34291
11550000	27789	98542	31014	32226	32505	33019	33103	34639	25844	99456	31015	32581	33186	33569	33468	34444	25068	99717	31712	33870	34142	34188	33801	34319
11625000	27811	98545	31032	32249	32528	33040	33126	34659	25859	99460	31038	32608	33205	33583	33490	34473	25086	99723	31733	33893	34157	34218	33824	34341
11700000	27829	98550	31056	32265	32549	33056	33146	34676	25878	99462	31062	32624	33221	33601	33517	34498	25109	99726	31750	33911	34167	34240	33843	34368
11775000	27846	98553	31079	32278	32575	33083	33171	34709	25895	99464	31084	32649	33238	33617	33540	34514	25134	99726	31776	33927	34189	34259	33857	34404
11850000	27860	98556	31099	32307	32597	33103	33186	34731	25918	99467	31106	32670	33259	33639	33549	34539	25148	99728	31793	33951	34203	34286	33874	34431
11925000	27876	98562	31126	32329	32617	33132	33209	34762	25936	99469	31130	32702	33283	33659	33569	34561	25161	99728	31814	33972	34229	34307	33898	34461
12000000	27895	98563	31148	32344	32630	33152	33234	34782	25956	99470	31150	32723	33303	33681	33596	34586	25176	99730	31831	33992	34251	34327	33927	34484
12075000	27917	98564	31171	32358	32645	33171	33255	34799	25972	99471	31168	32741	33322	33701	33626	34605	25199	99730	31848	34014	34267	34346	33945	34512
12150000	27939	98566	31190	32376	32671	33191	33276	34822	25997	99474	31187	32767	33352	33721	33644	34626	25215	99730	31867	34034	34292	34372	33968	34536
12200850	27947	98571	31202	32389	32687	33200	33293	34838	26011	99475	31197	32779	33365	33737	33666	34647	25226	99730	31871	34048	34305	34381	33982	34548
12225000	27951	98571	31209	32394	32695	33205	33299	34843	26015	99477	31206	32789	33368	33744	33670	34653	25231	99730	31872	34056	34311	34384	33983	34557
12300000	27962	98575	31229	32415	32714	33218	33325	34871	26034	99479	31221	32812	33397	33761	33688	34682	25243	99730	31892	34078	34328	34400	34001	34580
12375000	27986	98575	31250	32429	32731	33243	33342	34890	26049	99479	31246	32826	33424	33776	33710	34707	25258	99730	31912	34092	34336	34411	34021	34607
12450000	28003	98580	31270	32443	32754	33266	33361	34913	26070	99479	31268	32840	33441	33792	33732	34726	25281	99733	31934	34110	34367	34428	34036	34626
12525000	28014	98584	31291	32458	32763	33290	33380	34929	26087	99479	31303	32866	33470	33808	33758	34751	25299	99733	31953	34130	34389	34452	34062	34641
12600000	28034	98587	31311	32474	32778	33301	33401	34952	26094	99481	31321	32883	33484	33824	33780	34776	25318	99734	31971	34144	34411	34468	34092	34661
12675000	28052	98591	31329	32499	32797	33325	33422	34976	26112	99482	31344	32910	33505	33846	33800	34796	25336	99735	31982	34159	34430	34485	34111	34682
12750000	28069	98597	31352	32512	32814	33345	33439	34997	26128	99487	31361	32922	33530	33865	33824	34813	25348	99736	32003	34178	34445	34502	34134	34702
12825000	28090	98600	31383	32536	32824	33362	33461	35014	26146	99487	31374	32936	33551	33877	33848	34837	25362	99736	32031	34191	34464	34518	34151	34723
12900000	28109	98602	31406	32547	32838	33381	33481	35036	26156	99488	31394	32952	33578	33892	33869	34867	25376	99737	32049	34210	34483	34537	34164	34743
12975000	28122	98608	31429	32568	32853	33404	33506	35055	26174	99489	31417	32964	33601	33912	33892	34882	25395	99737	32073	34232	34498	34562	34179	34761
13050000	28144	98612	31449	32588	32873	33421	33521	35076	26190	99490	31441	32978	33626	33927	33912	34904	25407	99738	32087	34252	34527	34587	34204	34777
13125000	28160	98615	31470	32611	32899	33439	33536	35090	26211	99493	31450	32992	33644	33946	33937	34926	25429	99740	32104	34270	34547	34612	34226	34799
13200000	28180	98617	31486	32633	32921	33453	33567	35108	26233	99495	31462	33008	33664	33964	33960	34945	25441	99742	32121	34294	34554	34629	34244	34818
13275000	28192	98622	31506	32650	32939	33481	33593	35127	26242	99496	31481	33028	33684	33983	33975	34968	25453	99743	32146	34314	34565	34649	34266	34835
13350000	28207	98625	31522	32663	32960	33498	33616	35150	26253	99496	31499	33042	33707	34005	33990	34981	25470	99744	32164	34334	34583	34666	34288	34854
13425000	28220	98627	31537	32679	32978	33517	33633	35170	26265	99498	31518	33054	33730	34025	34011	35001	25485	99744	32182	34349	34598	34679	34312	34884
13500000	28236	98629	31555	32694	32988	33535	33644	35191	26285	99498	31537	33072	33750	34042	34026	35023	25503	99746	32204	34368	34618	34704	34327	34907
13575000	28254	98631	31571	32709	33009	33551	33657	35208	26298	99499	31554	33084	33770	34054	34040	35037	25513	99746	32223	34392	34638	34722	34351	34929
13650000	28266	98632	31591	32730	33032	33567	33671	35225	26309	99499	31576	33098	33785	34087	34067	35062	25526	99747	32236	34413	34657	34743	34380	34955
13725000	28286	98638	31613	32742	33049	33583	33683	35240	26321	99501	31597	33116	33816	34106	34087	35083	25540	99747	32252	34429	34679	34761	34403	34974
13800000	28303	98640	31626	32758	33066	33601	33709	35265	26337	99503	31610	33139	33834	34127	34105	35105	25548	99749	32262	34449	34686	34776	34421	34991
13875000	28310	98642	31644	32774	33084	33619	33725	35287	26358	99503	31627	33150	33851	34144	34129	35126	25568	99749	32286	34462	34704	34796	34438	35014
13950000	28320	98646	31670	32792	33100	33640	33745	35307	26379	99507	31647	33166	33869	34169	34149	35151	25578	99749	32301	34472	34717	34815	34459	35033
14025000	28331	98650	31690	32808	33113	33656	33756	35323	26399	99508	31661	33183	33889	34194	34171	35169	25589	99750	32313	34481	34734	34830	34474	35061
14100000	28352	98654	31710	32823	33134	33671	33773	35344	26415	99511	31676	33210	33907	34209	34190	35188	25599	99752	32331	34494	34752	34841	34489	35089
14175000	28366	98656	31727	32839	33150	33688	33787	35366	26432	99513	31686	33224	33922	34228	34210	35206	25622	99753	32352	34508	34769	34857	34512	35109
14250000	28390	98657	31745	32849	33163	33704	33811	35381	26448	99514	31700	33234	33936	34247	34227	35219	25642	99755	32363	34522	34782	34875	34535	35133
14325000	28408	98657	31760	32863	33178	33718	33831	35396	26463	99517	31722	33248	33959	34262	34238	35230	25657	99759	32377	34537	34797	34889	34553	35152
14400000	28423	98657	31779	32880	33192	33730	33841	35413	26481	99517	31735	33262	33973	34275	34257	35251	25664	99761	32394	34547	34807	34908	34577	35176
14475000	28437	98658	31791	32903	33210	33748	33857	35430	26495	99517	31747	33269	33984	34288	34275	35270	25676	99761	32417	34557	34823	34927	34591	35194
14550000	28455	98659	31806	32924	33224	33766	33871	35447	26510	99518	31766	33294	34001	34312	34296	35288	25687	99762	32427	34569	34837	34940	34607	35214
14625000	28467	98660	31820	32944	33242	33785	33891	35458	26524	99518	31783	33303	34022	34326	34314	35304	25699	99763	32434	34580	34860	34953	34625	35241
14700000	28485	98662	31832	32958	33255	33796	33905	35471	26533	99519	31791	33316	34042	34345	34334	35315	25715	99764	32454	34598	34877	34967	34636	35258
14775000	28494	98664	31855	32971	33269	33815	33925	35485	26545	99520	31804	33339	34063	34359	34350	35331	25729	99765	32471	34608	34893	34979	34650	35282
14850000	28507	98666	31867	32982	33283	33829	33942	35509	26563	99522	31814	33359	34086	34380	34373	35343	25741	99765	32483	34624	34907	34997	34663	35299
14925000	28519	98666	31877	32994	33297	33846	33950	35524	26573	99524	31825	33372	34100	34394	34389	35358	25764	99768	32496	34637	34925	35022	34677	35311
15000000	28529	98669	31888	33011	33305	33861	33967	35539	26588	99524	31841	33382	34120	34411	34404	35371	25777	99768	32507	34649	34944	35035	34691	35333

==> figures/data/maxsat-uf250-solvedruns.tsv <==
#Time	(125+1) EA	125-Parallel (1+1) EA	Inv-2-Tour (125+1)	Inv-3-Tour (125+1)	Inv-4-Tour (125+1)	Inv-6-Tour (125+1)	Inv-10-Tour (125+1)	InvElitist (125+1)	(250+1) EA	250-Parallel (1+1) EA	Inv-2-Tour (250+1)	Inv-3-Tour (250+1)	Inv-4-Tour (250+1)	Inv-6-Tour (250+1)	Inv-10-Tour (250+1)	InvElitist (250+1)	(375+1) EA	375-Parallel (1+1) EA	Inv-2-Tour (375+1)	Inv-3-Tour (375+1)	Inv-4-Tour (375+1)	Inv-6-Tour (375+1)	Inv-10-Tour (375+1)	InvElitist (375+1)
1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
9	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
14	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
17	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
22	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
27	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
34	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
43	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
53	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
67	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
84	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
104	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
130	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
163	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
204	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
254	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
317	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
396	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
495	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
617	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
771	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
962	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1201	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1499	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1870	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2335	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2914	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3637	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
4539	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
5665	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
7071	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
8825	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
11014	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
13746	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
17156	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
21412	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
26724	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
33353	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
41627	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
51954	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
64841	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
80926	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
101002	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
126057	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
157327	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
196354	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
245063	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
250000	0	0	0	1	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
305855	0	0	1	1	1	0	0	0	1	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0
381727	2	0	1	3	2	0	0	0	2	0	2	0	0	0	0	0	0	0	0	0	0	0	0	0
476420	4	0	2	5	4	1	0	0	4	0	5	1	0	0	0	0	1	0	1	0	0	0	0	0
500000	6	0	3	5	5	1	0	0	4	0	7	1	0	0	0	0	2	0	1	0	0	0	0	0
594603	7	1	5	9	9	3	0	0	6	0	9	2	0	0	0	0	5	0	1	0	0	0	0	0
742103	13	4	10	18	12	5	4	0	6	0	11	5	0	0	0	0	7	0	6	2	0	0	0	0
750000	13	5	10	18	12	5	4	0	7	0	11	5	0	0	0	0	7	0	7	3	0	0	0	0
926193	19	37	22	23	16	8	10	2	10	0	19	6	4	0	0	0	9	0	11	10	3	1	0	0
1000000	22	59	27	25	17	8	12	5	11	0	21	11	6	1	0	0	11	0	13	12	3	1	0	0
1155949	23	122	36	35	25	14	17	8	13	4	23	13	8	7	1	0	13	0	18	13	3	3	1	0
1250000	26	157	39	40	31	15	23	8	14	5	28	13	10	9	1	0	15	0	21	14	6	4	1	0
1442699	35	292	44	52	38	22	33	16	18	12	38	23	19	13	5	0	22	0	28	18	12	5	2	0
1500000	36	326	45	58	44	23	35	19	19	18	41	23	21	13	5	1	22	0	30	20	13	5	2	0
1750000	52	547	54	71	62	32	47	36	27	47	52	35	29	16	10	3	28	1	43	30	23	10	6	0
1800582	54	593	57	76	65	32	50	38	30	52	53	38	31	18	11	4	32	3	45	32	23	12	6	0
2000000	62	795	65	88	77	38	60	45	33	93	62	45	39	24	17	8	37	7	58	38	26	17	7	1
2247244	71	1069	71	102	86	45	72	56	37	167	72	49	48	33	25	9	49	22	69	48	34	23	11	1
2250000	71	1071	71	102	87	48	72	56	37	169	73	49	48	33	25	9	49	23	69	48	34	23	11	1
2500000	80	1313	79	115	97	49	80	65	42	293	81	57	53	45	34	12	52	48	80	56	37	31	17	2
2750000	88	1596	88	129	104	61	91	82	51	440	89	68	60	56	39	14	57	79	93	68	50	35	29	5
2804706	90	1649	90	136	105	64	92	84	55	465	90	69	61	58	43	16	57	90	96	71	54	38	31	5
3000000	96	1816	97	149	112	72	98	92	58	577	100	75	66	65	46	20	61	141	106	80	60	43	35	7
3250000	108	2070	106	162	125	82	104	104	60	749	111	85	71	71	53	25	67	214	118	90	68	52	40	11
3500000	110	2289	113	168	142	90	114	117	64	909	115	93	81	82	62	33	74	306	129	97	75	59	46	17
3500455	110	2289	113	168	142	90	114	117	64	909	115	93	81	82	62	33	74	306	129	97	75	59	46	17
3750000	116	2522	125	181	151	99	126	134	68	1077	121	100	88	88	68	44	76	400	139	106	85	68	50	20
4000000	121	2716	131	191	162	108	141	144	71	1264	131	106	92	96	73	49	78	519	147	113	88	77	55	22
4250000	126	2922	142	195	172	117	145	155	76	1456	139	113	101	104	77	57	80	650	148	121	98	86	61	27
4368794	127	3034	145	200	176	123	151	161	79	1524	143	114	105	108	81	60	82	710	150	122	99	89	64	31
4500000	131	3146	150	204	179	129	154	172	79	1630	145	118	109	109	84	64	85	774	151	125	105	95	67	33
4750000	133	3329	157	213	185	132	168	178	83	1812	150	124	118	120	91	70	90	926	155	131	111	106	73	38
5000000	136	3499	164	219	190	139	177	187	92	2007	155	137	126	121	99	80	93	1068	161	137	117	114	83	44
5250000	142	3657	173	225	199	151	184	196	98	2175	160	148	133	128	106	89	96	1216	163	139	123	119	91	49
5452538	149	3800	177	228	201	159	195	204	101	2317	167	153	137	130	110	98	97	1334	168	146	128	122	101	55
5500000	151	3834	178	229	202	161	196	206	101	2351	168	157	137	132	111	98	98	1365	170	146	128	123	102	56
5750000	158	3992	183	234	211	172	205	215	107	2517	175	165	145	139	120	107	104	1501	176	158	135	126	112	59
6000000	164	4156	187	243	216	180	216	219	111	2690	180	172	151	151	125	113	107	1642	184	162	137	134	114	65
6250000	174	4293	193	254	223	192	225	223	112	2853	185	178	153	156	129	122	110	1808	191	169	139	142	120	73
6500000	177	4434	198	269	230	198	230	232	113	2998	188	180	156	160	134	129	114	1963	196	172	140	148	127	80
6750000	180	4563	204	275	242	206	242	240	116	3149	195	185	162	166	137	137	116	2114	200	179	146	151	133	85
6805121	180	4584	204	277	243	207	245	242	116	3188	195	186	163	167	139	138	117	2140	200	179	148	152	135	87
7000000	182	4664	212	281	248	215	248	245	119	3305	202	193	167	171	143	140	120	2284	205	184	149	155	141	89
7250000	186	4781	216	285	253	221	258	255	124	3458	206	197	177	177	147	152	125	2428	211	196	152	158	148	93
7500000	192	4889	225	290	266	225	264	261	127	3599	209	201	184	180	152	160	126	2569	221	205	157	162	156	100
7750000	195	4994	235	293	270	237	269	267	130	3729	215	207	190	184	159	165	129	2729	226	209	163	166	158	104
8000000	200	5080	239	299	275	248	276	273	136	3846	221	211	197	187	163	167	132	2853	226	215	170	170	161	112
8250000	208	5167	248	304	279	254	281	278	138	3976	229	217	205	193	171	175	135	2974	229	223	175	173	167	117
8493232	210	5267	252	312	288	261	287	285	141	4098	232	227	212	199	175	180	138	3098	234	230	182	179	172	121
8500000	210	5273	252	312	288	262	287	285	141	4098	232	227	212	199	175	181	138	3101	234	230	182	179	172	122
8750000	215	5352	262	316	299	268	289	294	143	4232	234	238	216	208	179	188	141	3236	237	232	187	183	176	127
9000000	221	5461	264	319	303	277	298	300	147	4329	238	244	219	211	183	189	148	3345	240	240	190	193	184	132
9250000	226	5557	266	326	311	282	304	310	148	4433	240	249	224	218	184	198	149	3447	246	245	196	200	195	139
9500000	228	5635	272	331	316	288	310	315	149	4531	242	253	233	224	188	201	153	3555	249	247	203	206	197	145
9750000	231	5718	278	335	325	297	315	321	156	4648	248	258	238	232	196	204	153	3674	254	251	211	216	199	147
10000000	236	5786	282	338	331	303	320	330	158	4748	250	262	242	239	199	210	156	3778	257	257	214	219	203	155
10250000	238	5847	287	345	338	306	325	334	162	4852	251	266	251	246	207	213	159	3887	258	258	215	223	211	159
10500000	243	5912	295	351	347	309	333	340	164	4948	254	267	262	251	212	217	161	3969	262	261	219	230	215	163
10600104	245	5937	295	352	349	312	333	344	165	4977	256	269	265	253	214	217	164	4020	263	261	221	230	219	165
10750000	247	5979	299	354	352	313	337	348	166	5036	257	270	266	257	222	219	165	4080	264	264	225	233	223	167
11000000	249	6053	309	360	357	317	345	354	169	5140	263	275	269	259	228	224	169	4189	268	268	229	239	229	172
11250000	253	6121	312	367	366	323	348	359	170	5224	266	279	271	268	229	228	172	4291	271	272	234	245	233	180
11500000	258	6185	318	370	372	329	354	364	172	5321	272	283	272	273	231	234	175	4379	275	276	235	246	238	187
11750000	261	6246	322	373	377	332	357	369	173	5408	275	284	282	281	234	239	185	4480	276	278	241	249	241	191
12000000	264	6290	323	380	384	333	363	378	179	5483	278	288	285	286	241	245	189	4568	280	280	247	256	243	193
12250000	270	6350	327	382	389	338	369	385	181	5580	279	292	289	291	244	254	191	4655	281	282	250	261	245	196
12500000	273	6401	334	393	394	341	372	394	183	5655	279	294	293	297	252	259	195	4757	284	284	254	265	251	198
12750000	277	6449	339	398	397	347	374	397	186	5707	282	297	296	300	260	265	198	4834	286	289	260	268	255	206
13000000	282	6497	344	403	402	354	377	404	187	5777	285	300	298	302	262	270	203	4913	287	295	266	273	258	213
13229616	287	6544	346	406	406	361	383	412	189	5832	289	301	300	307	264	271	205	4987	288	298	267	275	262	217
13250000	287	6547	346	406	406	361	383	413	190	5837	289	301	301	307	264	271	205	4995	288	298	267	275	262	218
13500000	290	6590	349	409	411	365	388	416	192	5907	291	304	305	315	269	276	206	5086	292	302	272	281	264	221
13750000	291	6635	352	413	417	366	389	421	197	5977	293	306	307	321	276	280	208	5170	293	305	277	287	267	227
14000000	291	6670	354	416	419	369	395	431	200	6037	300	308	310	325	279	283	210	5251	298	307	282	290	268	230
14250000	295	6712	358	423	426	371	403	434	203	6099	303	313	311	325	281	285	213	5318	299	314	284	291	272	234
14500000	300	6751	361	427	429	376	409	438	203	6150	303	317	314	327	284	293	217	5394	301	316	289	294	281	241
14750000	303	6790	362	430	436	378	412	445	204	6208	306	320	315	333	287	297	217	5465	304	319	293	298	287	245
15000000	307	6828	365	436	441	382	414	454	205	6264	310	323	315	336	290	302	220	5530	307	322	295	301	294	248
15250000	310	6879	370	439	442	387	419	458	207	6324	311	327	317	340	295	305	221	5597	312	323	297	303	296	252
15500000	313	6917	374	443	445	390	429	462	209	6381	315	330	322	344	298	308	223	5669	313	327	301	303	299	254
15750000	314	6947	378	445	446	392	432	469	211	6423	316	331	325	347	300	313	226	5734	319	330	306	307	302	257
16000000	315	6984	384	451	452	395	437	473	212	6461	321	336	327	347	305	316	229	5803	324	333	308	311	304	260
16250000	319	7012	387	451	455	396	443	474	215	6513	326	337	330	353	309	319	232	5857	326	336	309	317	306	261
16500000	323	7035	389	458	459	398	446	478	216	6563	329	341	335	355	314	322	235	5919	326	338	311	318	310	266
16511418	323	7039	389	458	459	398	446	478	216	6565	329	341	335	355	314	322	235	5920	326	338	311	318	310	266
16750000	324	7075	389	462	462	401	453	483	216	6606	332	342	337	357	316	324	235	5972	329	340	315	321	314	272
17000000	327	7114	390	464	464	404	459	486	219	6657	334	343	339	360	320	325	240	6043	329	341	318	324	319	277
17250000	330	7137	393	467	465	408	460	496	221	6709	335	345	339	365	323	329	241	6103	330	342	320	330	322	281
17500000	332	7159	399	470	468	410	464	499	222	6755	339	349	342	366	326	332	244	6166	334	347	326	335	328	283
17750000	337	7187	400	473	472	412	469	502	224	6791	342	353	346	368	329	334	246	6218	335	349	331	339	332	286
18000000	340	7220	403	475	475	417	471	506	224	6830	348	355	349	371	333	336	248	6291	336	356	332	340	332	289
18250000	340	7249	406	477	477	417	475	509	225	6876	352	356	351	372	340	340	250	6332	339	357	335	343	334	292
18500000	342	7281	412	479	480	418	481	514	226	6913	352	359	354	374	343	341	251	6382	340	364	338	346	338	298
18750000	347	7311	417	482	486	421	486	516	226	6941	355	359	357	376	346	346	251	6435	342	369	338	350	341	303
19000000	352	7334	422	488	487	427	490	522	227	6989	356	364	361	379	349	351	252	6486	343	376	341	352	344	306
19250000	352	7364	424	491	490	432	494	527	228	7024	358	366	364	382	350	357	252	6539	345	378	348	355	347	309
19500000	354	7389	427	492	494	434	497	531	231	7050	361	366	366	384	351	359	254	6584	348	380	351	355	347	313
19750000	359	7423	428	495	496	437	499	535	233	7084	362	368	368	387	355	368	255	6636	348	384	352	357	350	316
20000000	361	7442	432	498	500	438	502	539	235	7120	363	370	370	389	357	372	256	6681	352	386	355	358	354	321
20250000	364	7473	434	499	502	440	507	542	238	7145	368	372	375	392	359	378	257	6724	352	388	356	364	359	324
20500000	365	7494	434	500	505	443	511	546	239	7179	372	375	379	392	360	382	258	6757	352	392	356	365	362	327
20607319	366	7501	436	501	506	444	512	547	239	7193	372	376	380	392	361	382	259	6782	352	393	356	367	362	327
20750000	367	7513	440	501	508	445	513	551	239	7210	373	377	383	395	364	385	259	6800	353	394	358	370	363	327
21000000	369	7534	443	503	510	449	520	558	239	7243	376	379	386	403	366	389	262	6843	355	397	358	372	366	332
21250000	369	7548	449	505	512	450	524	560	241	7276	377	380	389	405	366	394	263	6885	356	397	362	373	369	334
21500000	371	7574	452	510	513	453	529	565	242	7300	379	384	391	406	368	394	265	6922	356	400	363	377	371	336
21750000	374	7589	454	512	514	456	534	568	243	7336	382	387	392	406	372	397	265	6960	357	403	365	379	372	336
22000000	374	7605	458	514	515	458	534	574	244	7364	382	388	393	408	374	400	267	6992	357	403	370	382	375	340
22250000	376	7621	463	518	518	465	535	576	247	7385	383	388	393	411	377	404	270	7029	358	404	371	384	379	345
22500000	376	7642	465	520	525	468	535	579	248	7407	388	389	393	413	377	409	272	7052	358	405	376	387	381	350
22750000	380	7661	469	522	527	469	535	584	250	7432	391	390	395	413	379	413	273	7079	362	406	378	391	383	353
23000000	381	7672	471	525	531	470	535	587	252	7457	393	392	396	416	381	415	275	7115	363	407	380	392	383	356
23250000	383	7694	473	525	532	473	536	591	252	7487	396	394	400	417	384	418	276	7150	365	412	383	395	386	358
23500000	383	7711	476	527	533	474	538	594	253	7510	398	395	404	418	384	418	277	7185	368	413	384	396	389	360
23750000	383	7721	478	528	536	475	538	597	253	7529	402	397	406	420	388	421	278	7222	371	414	385	398	391	362
24000000	385	7733	478	529	539	479	542	597	254	7562	402	400	410	423	390	423	280	7244	373	414	387	398	393	363
24250000	386	7750	479	533	541	479	548	601	255	7587	403	402	411	427	391	423	280	7278	374	414	388	399	395	364
24500000	388	7761	480	533	544	482	549	605	257	7606	405	402	411	428	395	425	282	7307	374	416	393	400	395	367
24750000	389	7776	482	534	548	483	553	607	259	7628	409	403	412	433	396	429	284	7338	378	417	398	401	396	368
25000000	390	7793	483	535	550	483	555	611	261	7642	411	405	412	435	398	430	284	7363	381	417	401	401	397	371
25250000	391	7804	486	540	552	487	556	611	263	7656	414	405	413	437	402	432	285	7390	381	422	401	403	399	376
25500000	393	7814	488	542	554	490	556	616	263	7674	416	409	416	441	403	435	288	7407	386	425	403	407	404	380
25719269	394	7821	491	546	556	490	557	618	264	7695	418	412	420	442	403	436	288	7422	386	426	405	409	405	380
25750000	394	7821	491	546	556	490	557	620	264	7699	418	412	420	442	403	436	289	7424	386	426	405	409	406	380
26000000	396	7837	495	548	559	490	557	621	266	7713	419	414	423	449	404	437	290	7440	386	427	406	410	408	382
26250000	396	7852	495	551	559	492	561	623	269	7738	420	416	427	449	407	441	292	7468	387	432	408	414	410	383
26500000	397	7858	499	557	560	494	561	625	270	7761	422	418	427	451	410	442	292	7497	388	434	409	417	412	386
26750000	399	7874	501	560	561	497	566	626	271	7792	423	419	431	452	411	443	293	7519	392	435	410	420	413	389
27000000	403	7879	502	561	565	500	569	628	273	7812	424	422	433	453	412	443	293	7541	393	435	413	425	415	390
27250000	405	7890	505	561	567	503	571	630	276	7823	427	424	434	454	414	444	293	7566	394	437	413	430	416	393
27500000	407	7898	507	562	567	506	573	632	277	7834	427	424	435	458	416	447	295	7592	397	437	414	432	416	393
27750000	409	7911	509	564	569	508	577	634	278	7852	429	425	437	462	418	449	296	7611	398	437	415	432	422	395
28000000	410	7926	512	566	569	512	579	636	278	7870	430	425	440	462	420	453	296	7635	398	442	416	432	422	396
28250000	410	7938	514	566	570	512	584	638	278	7887	431	428	441	463	423	453	297	7659	400	444	418	434	426	398
28500000	414	7949	519	567	570	513	587	639	278	7905	434	429	443	466	427	454	297	7676	400	446	420	435	428	401
28750000	416	7963	520	570	570	513	590	641	279	7923	434	431	444	469	427	455	297	7690	402	447	423	436	430	405
29000000	417	7974	522	571	571	518	594	644	281	7947	435	432	444	470	428	456	299	7713	402	449	426	439	433	406
29250000	419	7984	523	574	573	521	594	649	281	7962	437	434	447	472	429	462	299	7743	403	451	427	442	436	407
29500000	419	7991	523	576	574	524	595	650	284	7972	437	440	448	473	430	465	299	7762	403	453	428	444	438	408
29750000	422	8006	528	576	577	525	597	651	285	7985	439	441	451	474	432	468	299	7777	404	454	429	446	440	413
30000000	425	8015	530	578	581	526	597	651	285	8000	441	442	452	479	434	468	299	7798	407	456	429	447	441	416
30250000	426	8020	532	580	581	527	598	653	286	8014	444	443	454	481	439	470	302	7815	408	458	433	448	442	420
30500000	429	8027	533	581	584	530	599	655	287	8026	445	443	458	483	441	475	304	7833	408	458	434	449	442	424
30750000	429	8030	535	584	585	534	602	658	288	8044	447	444	463	485	443	478	304	7842	408	462	435	450	444	429
31000000	431	8038	535	585	586	536	604	660	289	8058	449	445	465	491	446	478	305	7865	409	465	437	450	446	435
31250000	432	8052	537	588	586	539	605	662	289	8069	450	446	467	494	446	481	306	7881	411	466	439	451	447	437
31500000	434	8064	538	589	589	539	608	663	289	8077	451	447	472	495	447	481	309	7899	413	466	440	453	448	441
31750000	440	8079	538	590	590	540	609	668	289	8087	452	450	474	498	449	484	309	7915	415	468	443	454	449	443
32000000	441	8086	540	591	591	542	609	668	291	8098	452	450	474	499	450	486	311	7928	415	469	447	456	449	443
32099314	442	8087	541	593	593	542	609	670	292	8101	452	451	474	500	450	488	311	7939	416	470	448	457	449	443
32250000	442	8094	541	593	593	544	610	672	294	8107	454	451	475	502	450	492	311	7949	416	472	450	457	449	443
32500000	443	8104	542	595	594	546	611	673	297	8120	454	452	475	503	454	493	313	7963	418	473	453	462	452	445
32750000	445	8114	543	596	598	547	614	673	297	8134	454	453	475	504	458	495	314	7984	420	473	455	464	454	445
33000000	446	8126	544	596	599	549	619	674	297	8147	455	455	477	508	461	497	315	7996	421	476	457	465	454	448
33250000	447	8132	544	597	600	549	623	679	297	8152	457	458	478	509	461	498	317	8015	422	477	459	466	454	451
33500000	447	8142	544	598	603	551	623	679	298	8160	457	460	480	512	463	500	317	8030	423	479	460	469	455	454
33750000	449	8152	545	601	607	552	626	682	298	8176	459	460	480	512	463	501	317	8051	425	481	461	469	457	457
34000000	449	8159	547	602	607	556	629	685	300	8189	459	461	480	514	463	506	317	8066	428	483	462	471	457	458
34250000	451	8171	548	604	607	556	630	689	301	8197	459	462	480	516	467	508	319	8082	429	487	462	471	459	460
34500000	451	8178	548	606	609	558	632	692	302	8211	460	462	482	519	467	510	320	8095	430	490	465	473	460	463
34750000	454	8185	549	608	613	559	635	693	303	8221	460	463	483	521	469	510	321	8111	430	491	466	475	462	463
35000000	454	8193	550	610	615	562	638	694	305	8229	461	464	484	523	470	511	321	8126	430	492	466	475	463	466
35250000	457	8202	551	611	618	563	641	694	308	8236	461	467	487	523	475	513	321	8137	430	494	469	477	463	469
35500000	459	8208	553	614	620	564	643	697	310	8244	463	467	488	525	479	515	321	8153	430	495	472	478	465	471
35750000	459	8219	555	616	621	565	647	698	310	8251	463	468	489	528	481	517	322	8163	430	496	474	478	467	471
36000000	459	8224	555	618	623	566	651	701	310	8262	463	470	494	529	481	517	324	8171	430	498	475	481	468	471
36250000	459	8231	557	618	628	566	652	703	311	8268	464	470	496	530	483	518	327	8184	430	498	476	483	471	471
36500000	460	8235	557	618	632	569	656	704	312	8279	464	472	496	531	485	518	328	8194	432	500	476	483	472	473
36750000	460	8241	561	619	633	570	660	705	313	8287	465	473	499	532	488	523	331	8201	433	500	477	484	474	473
37000000	461	8248	562	619	634	571	661	706	313	8295	467	475	500	535	490	526	332	8211	434	500	477	484	475	477
37250000	463	8255	563	621	635	571	663	708	314	8304	469	478	501	535	493	530	333	8221	436	504	478	486	477	479
37500000	463	8266	564	623	635	573	665	711	315	8321	469	478	504	536	498	533	333	8230	440	506	479	489	479	482
37750000	465	8272	565	625	636	575	667	714	315	8327	469	481	506	538	499	536	335	8245	441	507	479	489	479	486
38000000	465	8276	566	625	636	575	667	716	315	8335	469	481	506	539	501	539	335	8257	442	509	480	490	479	488
38250000	465	8282	567	625	640	575	668	718	316	8344	469	483	507	539	502	542	335	8269	443	509	483	494	479	490
38500000	468	8289	567	627	641	576	669	720	319	8347	470	483	507	540	505	544	336	8282	445	511	484	495	481	491
38750000	468	8295	568	629	642	579	672	721	321	8351	470	484	510	541	506	547	337	8290	446	512	485	498	484	495
39000000	473	8303	569	629	644	579	674	722	323	8357	471	484	512	543	507	549	338	8308	447	513	488	498	488	497
39250000	475	8308	570	630	645	583	674	722	324	8365	471	484	512	544	507	550	341	8315	447	513	491	499	488	498
39500000	477	8318	573	631	649	584	678	722	324	8373	474	485	514	545	507	550	342	8321	448	516	492	501	489	499
39750000	478	8328	574	634	649	587	679	724	325	8385	476	488	515	545	508	551	342	8332	449	516	492	501	491	500
40000000	478	8334	577	634	651	588	679	725	325	8397	478	490	515	549	513	551	342	8344	449	517	492	502	492	502
40062023	478	8335	577	635	651	590	679	725	325	8397	479	492	515	550	513	553	342	8345	449	517	492	502	492	502
40250000	479	8341	577	636	653	590	680	727	325	8402	481	494	515	550	514	555	343	8353	449	517	493	503	493	502
40500000	479	8347	577	636	655	590	681	728	325	8407	483	497	517	552	515	556	344	8363	449	517	496	504	496	504
40750000	479	8354	577	636	656	592	681	730	325	8414	483	498	518	552	516	558	344	8369	451	519	497	506	496	506
41000000	480	8358	577	637	658	594	681	731	325	8421	484	498	521	553	516	559	344	8375	453	519	499	507	497	506
41250000	481	8368	578	640	658	596	683	732	325	8427	486	500	521	553	519	563	344	8392	455	519	499	509	499	508
41500000	481	8375	581	641	660	598	685	736	325	8431	486	505	524	555	524	564	346	8405	457	521	500	511	500	511
41750000	483	8382	584	643	661	599	685	739	327	8443	489	505	524	556	526	565	346	8410	457	521	501	511	500	513
42000000	485	8389	586	644	664	600	685	739	328	8452	489	511	524	559	527	566	346	8418	458	524	501	513	501	515
42250000	487	8392	587	645	665	601	685	739	330	8462	491	512	524	562	527	567	348	8424	458	527	501	513	501	518
42500000	489	8403	587	645	666	602	687	744	330	8467	493	513	526	565	527	569	349	8434	458	527	501	514	502	519
42750000	489	8407	588	646	667	604	687	746	333	8477	494	514	528	565	528	571	349	8445	458	529	501	516	504	519
43000000	489	8411	589	646	668	604	688	750	334	8491	495	514	528	566	529	573	349	8455	458	529	502	517	505	520
43250000	493	8416	591	646	669	606	692	752	334	8497	495	514	529	566	530	575	350	8466	460	529	504	518	506	521
43500000	494	8420	591	646	669	608	696	754	334	8505	496	516	534	568	531	575	351	8474	461	531	505	519	506	522
43750000	494	8424	593	647	669	609	698	755	335	8509	496	516	534	570	535	577	352	8476	463	531	506	519	508	524
44000000	494	8428	594	647	673	609	701	758	335	8513	496	518	534	570	538	582	352	8481	464	531	509	519	511	526
44250000	494	8434	595	649	674	610	703	760	335	8519	498	518	535	572	539	583	353	8490	466	532	511	519	512	529
44500000	496	8442	595	650	674	612	704	761	337	8524	498	519	536	574	541	584	354	8495	469	533	513	520	513	529
44750000	498	8445	596	652	676	616	704	763	337	8531	500	519	537	575	542	587	355	8503	469	533	518	523	514	531
45000000	499	8451	597	653	677	617	705	765	338	8537	502	521	537	577	544	588	357	8510	470	538	520	524	515	534
45250000	499	8455	597	653	679	619	705	767	342	8540	503	523	539	577	546	591	357	8517	470	538	521	524	515	535
45500000	501	8460	599	653	680	620	706	768	343	8546	504	525	539	579	546	592	357	8524	472	541	522	525	516	535
45750000	502	8466	600	653	683	622	707	768	343	8556	505	526	539	579	548	592	357	8528	473	542	522	526	517	535
46000000	505	8469	601	654	685	623	712	770	345	8559	505	527	540	580	549	592	359	8536	473	543	523	528	517	536
46250000	505	8470	601	654	687	624	714	772	345	8566	507	528	540	580	553	596	360	8541	474	545	524	530	521	537
46500000	505	8471	601	655	690	624	716	775	346	8574	509	529	541	581	554	598	361	8548	475	545	524	531	522	538
46750000	506	8474	604	657	690	624	717	777	347	8580	510	530	544	583	556	599	361	8554	476	546	525	531	522	541
47000000	507	8477	606	659	692	627	719	780	349	8584	512	531	545	583	558	602	361	8560	476	547	525	531	524	542
47250000	508	8483	609	660	692	631	720	781	349	8596	515	533	545	586	560	604	361	8566	477	547	526	531	525	544
47500000	509	8489	609	660	692	631	720	781	349	8603	516	535	549	587	562	604	361	8570	478	548	526	532	526	545
47750000	509	8492	610	662	693	635	723	782	350	8608	518	537	549	588	563	604	361	8573	478	548	527	533	526	546
48000000	509	8495	611	664	695	635	725	784	352	8617	518	538	549	588	566	604	361	8575	479	548	530	533	526	547
48250000	509	8500	612	664	697	635	725	786	352	8623	518	538	550	590	567	607	361	8584	479	548	531	533	527	547
48500000	509	8502	612	665	697	635	725	790	352	8627	519	540	551	590	571	607	364	8592	479	549	532	534	527	547
48750000	509	8507	615	666	699	636	725	791	353	8632	519	540	555	590	572	608	364	8599	480	551	533	534	527	548
49000000	510	8511	616	667	700	638	726	793	354	8640	521	542	556	593	574	610	365	8600	483	553	534	535	528	549
49250000	510	8517	618	669	701	641	726	794	355	8642	521	543	556	593	576	610	366	8606	484	554	536	535	529	551
49500000	512	8525	619	670	701	641	727	796	355	8644	522	543	557	594	577	611	366	8610	486	554	538	535	532	551
49750000	515	8530	620	670	701	642	732	797	356	8653	522	544	558	597	579	611	366	8617	487	554	538	537	535	551
49999999	516	8533	623	670	702	643	733	798	356	8656	522	545	559	602	580	613	368	8622	487	554	539	538	536	552
50000000	516	8533	623	670	702	643	733	798	356	8656	522	545	559	602	580	613	368	8622	487	554	539	538	536	552

==> figures/data/pBoth-basic.tsv <==
mu	UNIF/LOWM/RLS/n50	UNIF/LOWM/SBM/n50	UNIF/UNIF/RLS/n50	UNIF/UNIF/SBM/n50	UNIF/LOWM/RLS/n100	UNIF/LOWM/SBM/n100	UNIF/UNIF/RLS/n100	UNIF/UNIF/SBM/n100	UNIF/LOWM/RLS/n200	UNIF/LOWM/SBM/n200	UNIF/UNIF/RLS/n200	UNIF/UNIF/SBM/n200	UNIF/LOWM/RLS/n500	UNIF/LOWM/SBM/n500	UNIF/UNIF/RLS/n500	UNIF/UNIF/SBM/n500
100	0.902	0.178	0.116	0.03	0.601	0.008	0.001	0.001	0.217	0	0	0	0.013	0	0	0
120	0.954	0.263	0.16	0.036	0.674	0.023	0.005	0	0.322	0	0	0	0.036	0	0	0
145	0.97	0.347	0.222	0.077	0.782	0.058	0.012	0.002	0.411	0.001	0	0	0.058	0	0	0
175	0.992	0.427	0.27	0.091	0.854	0.071	0.013	0.001	0.497	0.004	0	0	0.12	0	0	0
225	0.996	0.56	0.328	0.141	0.912	0.131	0.032	0.003	0.622	0.003	0	0	0.162	0	0	0
275	0.999	0.626	0.41	0.179	0.952	0.208	0.049	0.005	0.739	0.018	0	0	0.278	0	0	0
350	1	0.745	0.506	0.25	0.984	0.287	0.074	0.021	0.841	0.022	0	0	0.366	0	0	0
425	1	0.834	0.616	0.328	0.99	0.4	0.104	0.031	0.912	0.072	0.002	0	0.496	0	0	0
500	0.999	0.891	0.615	0.358	0.999	0.49	0.113	0.031	0.934	0.099	0.007	0	0.573	0.002	0	0
625	1	0.95	0.715	0.422	1	0.594	0.198	0.047	0.973	0.143	0.002	0.001	0.7	0	0	0
750	1	0.967	0.775	0.491	1	0.682	0.192	0.061	0.984	0.257	0.012	0.002	0.777	0.007	0	0
875	1	0.981	0.819	0.541	1	0.758	0.257	0.092	0.993	0.283	0.018	0.001	0.849	0.011	0	0
1000	1	0.991	0.849	0.625	1	0.836	0.27	0.121	0.997	0.378	0.021	0.002	0.873	0.019	0	0
1250	1	0.995	0.901	0.696	1	0.877	0.341	0.136	1	0.47	0.027	0.003	0.943	0.059	0	0
1500	1	0.999	0.93	0.734	1	0.926	0.412	0.173	1	0.588	0.035	0.006	0.971	0.097	0	0
1750	1	1	0.96	0.775	1	0.943	0.42	0.204	1	0.66	0.06	0.01	0.977	0.135	0	0
2000	1	1	0.957	0.825	1	0.976	0.45	0.232	1	0.727	0.064	0.013	0.995	0.177	0	0
2750	1	1	0.979	0.86	1	0.996	0.534	0.279	1	0.843	0.11	0.028	0.999	0.327	0	0
3500	1	1	0.994	0.918	1	0.999	0.631	0.359	1	0.923	0.113	0.033	1	0.421	0.002	0
4250	1	1	0.996	0.954	1	0.999	0.694	0.402	1	0.953	0.158	0.057	1	0.508	0.001	0
5000	1	1	0.997	0.97	1	1	0.724	0.5	1	0.981	0.18	0.063	1	0.62	0.002	0
5740	1	1	0.998	0.973	1	1	0.758	0.506	1	0.989	0.18	0.074	1	0.697	0.004	nan
6600	1	1	1	0.987	1	1	0.789	0.537	1	0.998	0.221	0.082	1	0.754	0.004	0
7580	1	1	0.999	0.986	1	1	0.803	0.603	1	0.999	0.257	0.097	1	0.8	0.002	0
8710	1	1	1	0.996	1	1	0.828	0.625	1	1	0.28	0.11	1	0.863	0.003	0
10000	1	1	0.998	0.996	1	1	0.844	0.657	1	1	0.284	0.12	1	0.905	0.008	0.002


==> figures/data/pBoth-tournament.tsv <==
mu	UNIF/TOURH/RLS/k2/n50	UNIF/TOURH/SBM/k2/n50	UNIF/TOURL/RLS/k2/n50	UNIF/TOURL/SBM/k2/n50	UNIF/TOURH/RLS/k3/n50	UNIF/TOURH/SBM/k3/n50	UNIF/TOURL/RLS/k3/n50	UNIF/TOURL/SBM/k3/n50	UNIF/TOURH/RLS/k5/n50	UNIF/TOURH/SBM/k5/n50	UNIF/TOURL/RLS/k5/n50	UNIF/TOURL/SBM/k5/n50	UNIF/TOURH/RLS/k2/n100	UNIF/TOURH/SBM/k2/n100	UNIF/TOURL/RLS/k2/n100	UNIF/TOURL/SBM/k2/n100	UNIF/TOURH/RLS/k3/n100	UNIF/TOURH/SBM/k3/n100	UNIF/TOURL/RLS/k3/n100	UNIF/TOURL/SBM/k3/n100	UNIF/TOURH/RLS/k5/n100	UNIF/TOURH/SBM/k5/n100	UNIF/TOURL/RLS/k5/n100	UNIF/TOURL/SBM/k5/n100	UNIF/TOURH/RLS/k2/n200	UNIF/TOURH/SBM/k2/n200	UNIF/TOURL/RLS/k2/n200	UNIF/TOURL/SBM/k2/n200	UNIF/TOURH/RLS/k3/n200	UNIF/TOURH/SBM/k3/n200	UNIF/TOURL/RLS/k3/n200	UNIF/TOURL/SBM/k3/n200	UNIF/TOURH/RLS/k5/n200	UNIF/TOURH/SBM/k5/n200	UNIF/TOURL/RLS/k5/n200	UNIF/TOURL/SBM/k5/n200	UNIF/TOURH/RLS/k2/n500	UNIF/TOURH/SBM/k2/n500	UNIF/TOURL/RLS/k2/n500	UNIF/TOURL/SBM/k2/n500	UNIF/TOURH/RLS/k3/n500	UNIF/TOURH/SBM/k3/n500	UNIF/TOURL/RLS/k3/n500	UNIF/TOURL/SBM/k3/n500	UNIF/TOURH/RLS/k5/n500	UNIF/TOURH/SBM/k5/n500	UNIF/TOURL/RLS/k5/n500	UNIF/TOURL/SBM/k5/n500
100	0.021	0.001	0.788	0.538	0.008	0	0.883	0.509	0.001	0	0.908	0.498	0	0	0.446	0.17	0	0	0.568	0.211	0	0	0.63	0.172	0	0	0.119	0.013	0	0	0.187	0.02	0	0	0.265	0.011	0	0	0.003	0	0	0	0.004	0	0	0	0.01	0
120	0.039	0.002	0.862	0.628	nan	nan	0.916	0.669	nan	nan	0.949	0.583	0	0	0.534	0.217	nan	nan	0.643	0.274	nan	nan	0.707	0.231	0	0	0.197	0.026	nan	nan	0.269	0.037	nan	nan	0.333	0.019	0	0	0.001	0	nan	nan	0.021	0	nan	nan	0.043	0
145	0.044	0.008	0.918	0.722	nan	nan	0.968	0.764	nan	nan	0.98	0.686	0.001	0	0.616	0.347	nan	nan	0.759	0.355	nan	nan	0.779	0.288	0	0	0.289	0.059	nan	nan	0.372	0.071	nan	nan	0.457	0.032	0	0	0.015	0	nan	nan	0.044	0	nan	nan	0.069	0
175	0.076	0.014	0.959	0.805	0.021	0.004	0.98	0.845	0.007	0.001	0.991	0.765	0	0	0.747	0.426	0.001	0	0.829	0.458	0	0	0.875	0.363	0	0	0.345	0.117	0	0	0.461	0.103	0	0	0.554	0.074	0	0	0.039	0.003	0	0	0.068	0.002	0	0	0.085	0
225	0.102	0.032	0.983	0.89	0.053	0.011	0.995	0.909	0.019	0.001	0.996	0.875	0.004	0	0.835	0.56	0	0	0.908	0.562	0	0	0.935	0.497	0	0	0.51	0.188	0	0	0.622	0.211	0	0	0.683	0.133	0	0	0.076	0.006	0	0	0.135	0.006	0	0	0.195	0.001
275	0.158	0.037	0.991	0.938	nan	nan	1	0.943	nan	nan	0.998	0.921	0.001	0	0.901	0.647	nan	nan	0.956	0.713	nan	nan	0.972	0.598	0	0	0.593	0.268	nan	nan	0.72	0.305	nan	nan	0.762	0.209	0	0	0.151	0.021	nan	nan	0.226	0.017	nan	nan	0.293	0.007
350	0.191	0.067	0.999	0.979	0.109	0.036	1	0.981	0.038	0.007	1	0.966	0.009	0.001	0.943	0.777	0.003	0	0.975	0.798	0	0	0.986	0.738	0	0	0.708	0.413	0	0	0.818	0.426	0	0	0.873	0.338	0	0	0.259	0.038	0	0	0.344	0.059	0	0	0.406	0.029
425	0.271	0.096	1	0.989	nan	nan	1	0.995	nan	nan	1	0.987	0.016	0.002	0.979	0.869	nan	nan	0.994	0.874	nan	nan	0.995	0.814	0	0	0.803	0.491	nan	nan	0.883	0.531	nan	nan	0.925	0.427	0	0	0.339	0.098	nan	nan	0.423	0.112	nan	nan	0.547	0.054
500	0.323	0.136	1	0.991	0.195	0.065	1	0.998	0.095	0.026	1	0.994	0.019	0.002	0.99	0.896	0.004	0	0.996	0.926	0.001	0	0.998	0.87	0	0	0.859	0.593	0	0	0.926	0.629	0	0	0.953	0.555	0	0	0.39	0.135	0	0	0.563	0.158	0	0	0.608	0.085
625	0.413	0.165	1	0.998	0.238	0.095	1	0.999	0.138	0.025	1	0.997	0.032	0.004	0.995	0.943	0.013	0.001	0.999	0.966	0.001	0	1	0.951	0	0	0.928	0.68	0	0	0.977	0.697	0	0	0.988	0.632	0	0	0.546	0.197	0	0	0.672	0.233	0	0	0.723	0.141
750	0.447	0.237	1	1	0.308	0.119	1	1	0.157	0.055	1	1	0.049	0.012	0.998	0.975	0.013	0.003	1	0.985	0.004	0	1	0.967	0	0	0.969	0.786	0	0	0.979	0.847	0	0	0.987	0.713	0	0	0.59	0.287	0	0	0.725	0.306	0	0	0.795	0.256
875	0.5	0.284	1	1	0.368	0.14	1	1	0.211	0.062	1	1	0.061	0.012	1	0.988	0.018	0.007	1	0.992	0.001	0.001	1	0.991	0.004	0	0.976	0.847	0	0	0.997	0.862	0	0	0.994	0.802	0	0	0.692	0.367	0	0	0.802	0.39	0	0	0.872	0.299
1000	0.55	0.295	1	1	0.394	0.165	1	1	0.227	0.079	1	1	0.074	0.014	1	0.991	0.027	0.003	1	0.991	0.011	0.001	1	0.994	0	0	0.987	0.89	0	0	0.997	0.91	0	0	0.999	0.861	0	0	0.754	0.434	0	0	0.855	0.464	0	0	0.897	0.332
1250	0.656	0.368	1	1	0.473	0.211	1	1	0.308	0.113	1	1	0.109	0.033	1	1	0.048	0.01	1	1	0.012	0.001	1	1	0	0	0.993	0.94	0	0	0.998	0.953	0	0	0.999	0.916	0	0	0.847	0.584	0	0	0.909	0.588	0	0	0.951	0.492
1500	0.7	0.417	1	1	0.531	0.282	1	1	0.366	0.139	1	1	0.128	0.05	1	1	0.07	0.016	1	1	0.028	0.003	1	0.999	0	0	1	0.964	0	0	1	0.978	0	0	1	0.952	0	0	0.908	0.669	0	0	0.955	0.698	0	0	0.973	0.564
1750	0.763	0.467	1	1	0.597	0.325	1	1	0.407	0.17	1	1	0.139	0.037	1	1	0.081	0.031	1	1	0.035	0.009	1	1	0.005	0.001	1	0.98	0.002	0	0.999	0.981	0	0	1	0.973	0	0	0.942	0.729	0	0	0.97	0.733	0	0	0.99	0.64
2000	0.784	0.541	1	1	0.657	0.388	1	1	0.449	0.216	1	1	0.169	0.072	1	1	0.095	0.022	1	1	0.034	0.008	1	1	0.008	0.001	1	0.996	0.003	0	1	0.995	0.001	0	1	0.985	0	0	0.958	0.801	0	0	0.989	0.813	0	0	0.993	0.72
2750	0.866	0.634	1	1	0.726	0.478	1	1	0.597	0.312	1	1	0.246	0.098	1	1	0.135	0.051	1	1	0.069	0.014	1	1	0.007	0.003	1	1	0.003	0	1	0.998	0	0	1	0.997	0	0	0.993	0.917	0	0	0.998	0.922	0	0	1	0.846
3500	0.914	0.704	1	1	0.815	0.575	1	1	0.663	0.389	1	1	0.298	0.132	1	1	0.168	0.062	1	1	0.094	0.029	1	1	0.019	0.003	1	1	0.008	0.001	1	1	0	0	1	0.999	0	0	0.999	0.954	0	0	1	0.958	0	0	1	0.915
4250	0.95	0.782	1	1	0.885	0.624	1	1	0.715	0.435	1	1	0.355	0.179	1	1	0.228	0.097	1	1	0.143	0.036	1	1	0.019	0.007	1	1	0.006	0	1	1	0	0	1	1	0	0	1	0.972	0	0	1	0.979	0	0	1	0.953
5000	0.969	0.819	1	1	0.892	0.668	1	1	0.783	0.511	1	1	0.373	0.204	1	1	0.272	0.123	1	1	0.161	0.056	1	1	0.043	0.003	1	1	0.013	0.004	1	1	0.002	0	1	1	0	0	1	0.989	0	0	1	0.987	0	0	1	0.973
5740	0.966	0.835	1	1	nan	nan	1	1	nan	nan	1	1	0.43	0.219	1	1	nan	nan	1	1	nan	nan	1	1	0.053	0.011	1	1	nan	nan	1	1	nan	nan	1	1	0	0	1	0.999	nan	nan	1	0.993	nan	nan	1	0.988
6600	0.979	0.894	1	1	nan	nan	1	1	nan	nan	1	1	0.529	0.26	1	1	nan	nan	1	1	nan	nan	1	1	0.062	0.013	1	1	nan	nan	1	1	nan	nan	1	1	nan	0	1	0.998	nan	nan	1	0.999	nan	nan	1	0.995
7580	0.988	0.894	1	1	nan	nan	1	1	nan	nan	1	1	0.527	0.277	1	1	nan	nan	1	1	nan	nan	1	1	0.063	0.01	1	1	nan	nan	1	1	nan	nan	1	1	0	nan	1	1	nan	nan	1	1	nan	nan	1	0.997
8710	0.99	0.932	1	1	nan	nan	1	1	nan	nan	1	1	0.535	0.317	1	1	nan	nan	1	1	nan	nan	1	1	0.084	0.016	1	1	nan	nan	1	1	nan	nan	1	1	nan	nan	1	1	nan	nan	1	1	nan	nan	1	1
10000	0.992	0.933	1	1	nan	nan	1	1	nan	nan	1	1	0.573	0.344	1	1	nan	nan	1	1	nan	nan	1	1	0.088	0.027	1	1	nan	nan	1	1	nan	nan	1	1	nan	nan	1	1	nan	nan	1	1	nan	nan	1	1


==> figures/data/pBoth-truncated.tsv <==
mu	UNIF/LOWM/RLS/n50	UNIF/LOWM/SBM/n50	UNIF/UNIF/RLS/n50	UNIF/UNIF/SBM/n50	UNIF/TOURH/RLS/k2/n50	UNIF/TOURH/SBM/k2/n50	UNIF/TOURL/RLS/k2/n50	UNIF/TOURL/SBM/k2/n50	UNIF/TOURL/RLS/k3/n50	UNIF/TOURL/SBM/k3/n50	UNIF/TOURL/RLS/k5/n50	UNIF/TOURL/SBM/k5/n50	UNIF/LOWM/RLS/n100	UNIF/LOWM/SBM/n100	UNIF/UNIF/RLS/n100	UNIF/UNIF/SBM/n100	UNIF/TOURH/RLS/k2/n100	UNIF/TOURH/SBM/k2/n100	UNIF/TOURL/RLS/k2/n100	UNIF/TOURL/SBM/k2/n100	UNIF/TOURL/RLS/k3/n100	UNIF/TOURL/SBM/k3/n100	UNIF/TOURL/RLS/k5/n100	UNIF/TOURL/SBM/k5/n100	UNIF/LOWM/RLS/n200	UNIF/LOWM/SBM/n200	UNIF/UNIF/RLS/n200	UNIF/UNIF/SBM/n200	UNIF/TOURH/RLS/k2/n200	UNIF/TOURH/SBM/k2/n200	UNIF/TOURL/RLS/k2/n200	UNIF/TOURL/SBM/k2/n200	UNIF/TOURL/RLS/k3/n200	UNIF/TOURL/SBM/k3/n200	UNIF/TOURL/RLS/k5/n200	UNIF/TOURL/SBM/k5/n200	UNIF/LOWM/RLS/n500	UNIF/LOWM/SBM/n500	UNIF/UNIF/RLS/n500	UNIF/UNIF/SBM/n500	UNIF/TOURH/RLS/k2/n500	UNIF/TOURH/SBM/k2/n500	UNIF/TOURL/RLS/k2/n500	UNIF/TOURL/SBM/k2/n500	UNIF/TOURL/RLS/k3/n500	UNIF/TOURL/SBM/k3/n500	UNIF/TOURL/RLS/k5/n500	UNIF/TOURL/SBM/k5/n500
100	0.487	0.272	0.292	0.176	0.102	0.041	0.934	0.794	0.964	0.827	0.968	nan	0.351	0.082	0.038	0.009	0	0.001	0.698	0.455	0.7	0.482	0.767	nan	0.181	0.006	0	0	0	0	0.284	0.148	0.379	0.136	0.398	0.106	0.025	0	0	0	0	0	0.018	0.002	0.042	0.002	0.056	0.004
120	0.478	0.286	0.37	0.228	0.159	0.056	0.962	0.875	0.981	0.896	0.988	0.848	0.404	0.094	0.054	0.016	0.005	0.001	0.753	0.574	0.818	0.598	0.866	0.51	0.226	0.007	0	0	0	0	0.361	0.166	0.449	0.213	0.511	0.155	0.042	0	0	0	0	0	0.043	0.009	0.051	0.009	0.082	0.002
145	0.489	0.336	0.439	0.275	0.193	0.087	0.984	0.924	0.993	0.945	0.99	0.929	0.419	0.133	0.07	0.032	0.004	0.001	0.841	0.642	0.907	0.682	0.901	0.633	0.293	0.02	0.001	0	0	0	0.486	0.273	0.546	0.309	0.617	0.221	0.043	0	0	0	0	0	0.076	0.017	0.11	0.019	0.155	0.011
175	0.51	0.398	0.539	0.338	0.234	0.113	0.99	0.952	0.995	0.975	0.998	nan	0.458	0.188	0.106	0.035	0.032	0.004	0.903	0.744	0.931	0.762	0.928	nan	0.334	0.035	0.001	0	0	0	0.601	0.359	0.656	0.411	0.682	0.345	0.088	0	0	0	0	0	0.125	0.044	0.198	0.05	0.199	0.033
225	0.503	0.446	0.608	0.409	0.317	0.2	1	0.984	1	0.989	1	nan	0.477	0.247	0.15	0.063	0.028	0.008	0.946	0.84	0.964	0.875	0.974	nan	0.389	0.076	0.006	0.001	0	0	0.753	0.499	0.788	0.529	0.799	0.483	0.148	0	0	0	0	0	0.247	0.073	0.289	0.112	0.32	0.063
275	0.506	0.476	0.685	0.487	0.362	0.241	0.999	0.996	1	0.999	1	0.997	0.528	0.303	0.175	0.094	0.048	0.015	0.981	0.898	0.987	0.934	0.993	0.89	0.412	0.089	0.014	0.002	0	0	0.811	0.643	0.853	0.65	0.86	0.592	0.18	0.002	0	0	0	0	0.31	0.147	0.399	0.164	0.42	0.124
350	0.505	0.504	0.761	0.607	0.452	0.265	1	0.999	1	0.998	1	nan	0.506	0.35	0.267	0.142	0.048	0.018	0.994	0.955	0.993	0.968	0.999	nan	0.448	0.144	0.017	0.005	0	0	0.891	0.726	0.934	0.735	0.944	0.717	0.267	0.009	0	0	0	0	0.471	0.229	0.541	0.268	0.578	0.217
425	0.492	0.499	0.812	0.643	0.55	0.359	1	1	1	1	1	1	0.513	0.379	0.279	0.161	0.062	0.042	0.999	0.977	0.996	0.987	1	0.975	0.488	0.19	0.027	0.007	0	0	0.929	0.812	0.966	0.844	0.976	0.782	0.288	0.024	0	0	0	0	0.563	0.331	0.659	0.387	0.67	0.321
500	0.499	0.504	0.873	0.688	0.558	0.397	1	1	1	1	1	1	0.489	0.411	0.346	0.213	0.098	0.048	1	0.995	1	0.995	1	nan	0.488	0.243	0.043	0.004	0.003	0	0.965	0.871	0.987	0.897	0.989	0.858	0.319	0.035	0	0	0	0	0.618	0.44	0.719	0.449	0.732	0.403
625	0.525	0.511	0.892	0.775	0.686	0.5	1	1	1	1	1	1	0.495	0.467	0.427	0.263	0.141	0.073	1	0.997	1	0.999	1	nan	0.505	0.304	0.054	0.021	0.002	0	0.989	0.927	0.997	0.941	0.997	0.914	0.389	0.063	0	0	0	0	0.757	0.532	0.803	0.578	0.844	0.492
750	0.509	0.515	0.937	0.833	0.735	0.58	1	1	1	1	1	1	0.505	0.487	0.435	0.269	0.154	0.083	1	1	1	1	1	nan	0.541	0.348	0.072	0.037	0.006	0.001	0.995	0.966	0.998	0.969	1	0.957	0.412	0.091	0.001	0	0	0	0.816	0.642	0.874	0.674	0.883	0.605
875	0.488	0.494	0.953	0.859	0.768	0.612	1	1	1	1	1	1	0.503	0.503	0.485	0.327	0.188	0.119	1	1	1	0.999	1	0.999	0.538	0.413	0.103	0.035	0.01	0.003	1	0.984	1	0.983	0.999	0.972	0.47	0.132	0	0	0	0	0.874	0.719	0.902	0.747	0.931	0.724
1000	0.485	0.513	0.962	0.902	0.837	0.663	1	1	1	1	1	1	0.505	0.501	0.52	0.357	0.208	0.145	1	1	1	1	1	1	0.498	0.419	0.097	0.043	0.017	0.001	0.999	0.993	0.998	0.988	0.998	0.992	0.47	0.184	0.002	0	0	0	0.911	0.798	0.947	0.826	0.958	0.74
1250	0.506	0.5	0.988	0.92	0.884	0.709	1	1	1	1	1	1	0.492	0.518	0.574	0.436	0.291	0.169	1	1	1	1	1	1	0.516	0.44	0.14	0.054	0.023	0.007	1	0.996	1	0.997	1	0.996	0.496	0.204	0.001	0.001	0	0	0.958	0.85	0.983	0.89	0.986	nan
1500	0.495	0.504	0.989	0.941	0.916	0.802	1	1	1	1	1	1	0.484	0.499	0.648	0.472	0.326	0.204	1	1	1	1	1	1	0.492	0.463	0.165	0.091	0.037	0.017	1	0.999	1	0.999	1	1	0.478	0.245	0.002	0	0	0	0.98	0.916	0.992	0.926	0.99	nan
1750	0.503	0.505	0.993	0.976	0.929	0.825	1	1	1	1	1	1	0.531	0.508	0.688	0.519	0.367	0.242	1	1	1	1	1	1	0.493	0.479	0.171	0.084	0.033	0.01	1	1	1	1	1	1	0.49	0.296	0.004	0.001	0	0	0.989	0.939	0.994	0.96	1	0.925
2000	0.496	0.483	0.998	0.976	0.96	0.867	1	1	1	1	1	1	0.543	0.515	0.727	0.527	0.396	0.263	1	1	1	1	1	1	0.481	0.488	0.211	0.109	0.046	0.024	1	1	1	1	1	0.999	0.488	0.362	0.003	0.002	0	0	0.998	0.971	0.998	0.971	0.999	nan
2750	0.519	0.468	0.998	0.996	0.98	0.928	1	1	1	1	1	1	0.509	0.478	0.799	0.625	0.51	0.363	1	1	1	1	1	1	0.509	0.504	0.27	0.16	0.081	0.032	1	1	1	1	1	1	0.48	0.411	0.007	0.003	0	0	1	0.995	1	0.996	1	nan
3500	0.52	0.516	0.998	0.994	0.993	0.956	1	1	1	1	1	1	0.498	0.487	0.85	0.719	0.587	0.456	1	1	1	1	1	1	0.487	0.504	0.314	0.195	0.083	0.063	1	1	1	1	1	1	0.486	0.462	0.019	0.004	0	0	1	1	1	0.996	1	nan
4250	0.486	0.518	1	0.998	0.991	0.967	1	1	1	1	1	1	0.478	0.526	0.874	0.788	0.624	0.484	1	1	1	1	1	1	0.488	0.505	0.393	0.227	0.125	0.062	1	1	1	1	1	1	0.505	0.48	0.02	0.004	0	0.001	1	0.998	1	1	1	nan
5000	0.505	0.49	1	0.998	0.996	0.983	1	1	1	1	1	1	0.482	0.491	0.902	0.8	0.66	0.541	1	1	1	1	1	1	0.497	0.517	0.358	0.268	0.14	0.073	1	1	1	1	1	1	0.486	0.517	0.022	0.006	0.004	0	1	0.999	1	1	1	1
5740	0.477	0.493	1	0.999	0.999	0.992	1	1	1	1	1	1	0.5	0.508	0.914	0.831	0.698	0.536	1	1	1	1	1	1	0.494	0.463	0.403	0.318	0.162	0.095	1	1	1	1	1	1	0.501	0.483	0.033	0.016	0	0	1	1	1	1	1	1
6600	0.531	0.494	1	0.999	1	0.994	1	1	1	1	1	1	0.535	0.495	0.912	0.852	0.746	0.591	1	1	1	1	1	1	0.473	0.474	0.459	0.302	0.185	0.102	1	1	1	1	1	1	0.493	0.512	0.041	nan	0.002	0	1	1	1	1	1	1
7580	0.508	0.509	1	1	1	0.995	1	1	1	1	1	1	0.489	0.517	0.937	0.895	0.772	0.624	1	1	1	1	1	1	0.497	0.484	0.491	0.343	0.216	0.136	1	1	1	1	1	1	0.513	0.492	nan	nan	nan	nan	1	1	1	1	1	1
8710	0.504	0.515	1	1	1	0.999	1	1	1	1	1	1	0.514	0.517	0.956	0.898	0.816	0.701	1	1	1	1	1	1	0.483	0.507	0.524	0.38	0.223	0.155	1	1	1	1	1	1	0.499	0.505	nan	nan	nan	nan	1	1	1	1	1	1
10000	0.491	0.474	1	1	1	0.998	1	1	1	1	1	1	0.509	0.524	0.96	0.906	0.822	0.727	1	1	1	1	1	1	0.493	0.497	0.532	0.397	0.243	0.16	1	1	1	1	1	1	0.502	0.476	nan	nan	nan	nan	1	nan	1	nan	nan	nan


==> figures/data/sufpar-n1000a.tsv <==
Algorithm	Converged OPT	Timed out OPT	Found Both	Timed out LOC	Converged LOC	Timed out
(1+1) EA	0	0	0	0	100	0
 	0	0	0	0	0	0
(25+1) EA	78	0	0	0	22	0
(25+1) 2-IT	97	0	0	0	3	0
(25+1) 6-IT	30	0	23	0	47	0
(25+1) 10-IT	2	0	34	0	64	0
(25+1) IE	0	0	2	29	69	0
 	0	0	0	0	0	0
(50+1) EA	99	0	0	0	1	0
(50+1) 2-IT	100	0	0	0	0	0
(50+1) 6-IT	40	0	34	0	26	0
(50+1) 10-IT	1	0	45	13	41	0
(50+1) IE	0	0	3	52	45	0
 	0	0	0	0	0	0
(100+1) EA	100	0	0	0	0	0
(100+1) 2-IT	100	0	0	0	0	0
(100+1) 6-IT	57	0	39	0	4	0
(100+1) 10-IT	2	0	58	15	25	0
(100+1) IE	0	0	2	72	26	0
 	0	0	0	0	0	0
(1000+1) EA	100	0	0	0	0	0
(1000+1) 2-IT	100	0	0	0	0	0
(1000+1) 6-IT	100	0	0	0	0	0
(1000+1) 10-IT	0	0	93	7	0	0
(1000+1) IE	0	0	23	77	0	0
 	0	0	0	0	0	0
(2000+1) EA	100	0	0	0	0	0
(2000+1) 2-IT	100	0	0	0	0	0
(2000+1) 6-IT	100	0	0	0	0	0
(2000+1) 10-IT	0	0	100	0	0	0
(2000+1) IE	0	0	40	60	0	0

==> figures/data/sufpar-n1000b.tsv <==
Algorithm	Converged OPT	Timed out OPT	Found Both	Timed out LOC	Converged LOC	Timed out
(1+1) EA	0	0	0	0	100	0
 	0	0	0	0	0	0
(1000+1) EA	100	0	0	0	0	0
(1000+1) 2-IT	100	0	0	0	0	0
(1000+1) 6-IT	100	0	0	0	0	0
(1000+1) 10-IT	0	0	93	7	0	0
(1000+1) IE	0	0	23	77	0	0
 	0	0	0	0	0	0
(2000+1) EA	100	0	0	0	0	0
(2000+1) 2-IT	100	0	0	0	0	0
(2000+1) 6-IT	100	0	0	0	0	0
(2000+1) 10-IT	0	0	100	0	0	0
(2000+1) IE	0	0	40	60	0	0

==> figures/data/sufpar-n1000t-best-a2.tsv <==
Time_GOPT	(100+1)_EA	(100+1)_2-IT	(100+1)_4-IT	(100+1)_6-IT	(100+1)_10-IT	(50+1)_EA	(50+1)_2-IT	(50+1)_4-IT	(50+1)_6-IT	(50+1)_10-IT
1000	0	0	0	0	0	0	0	0	0	0
1058	0	0	0	0	0	0	0	0	0	0
1121	0	0	0	0	0	0	0	0	0	0
1187	0	0	0	0	0	0	0	0	0	0
1257	0	0	0	0	0	0	0	0	0	0
1331	0	0	0	0	0	0	0	0	0	0
1410	0	0	0	0	0	0	0	0	0	0
1493	0	0	0	0	0	0	0	0	0	0
1581	0	0	0	0	0	0	0	0	0	0
1674	0	0	0	0	0	0	0	0	0	0
1773	0	0	0	0	0	0	0	0	0	0
1877	0	0	0	0	0	0	0	0	0	0
1988	0	0	0	0	0	0	0	0	0	0
2000	0	0	0	0	0	0	0	0	0	0
2105	0	0	0	0	0	0	0	0	0	0
2229	0	0	0	0	0	0	0	0	0	0
2360	0	0	0	0	0	0	0	0	0	0
2500	0	0	0	0	0	0	0	0	0	0
2647	0	0	0	0	0	0	0	0	0	0
2803	0	0	0	0	0	0	0	0	0	0
2968	0	0	0	0	0	0	0	0	0	0
3000	0	0	0	0	0	0	0	0	0	0
3143	0	0	0	0	0	0	0	0	0	0
3329	0	0	0	0	0	0	0	0	0	0
3525	0	0	0	0	0	0	0	0	0	0
3733	0	0	0	0	0	0	0	0	0	0
3953	0	0	0	0	0	0	0	0	0	0
4000	0	0	0	0	0	0	0	0	0	0
4186	0	0	0	0	0	0	0	0	0	0
4432	0	0	0	0	0	0	0	0	0	0
4694	0	0	0	0	0	0	0	0	0	0
4970	0	0	0	0	0	0	0	0	0	0
5000	0	0	0	0	0	0	0	0	0	0
5263	0	0	0	0	0	0	0	0	0	0
5574	0	0	0	0	0	0	0	0	0	0
5902	0	0	0	0	0	0	0	0	0	0
6000	0	0	0	0	0	0	0	0	0	0
6250	0	0	0	0	0	0.001	0	0	0	0
6619	0	0	0	0	0	0.007	0	0	0	0
7000	0	0	0	0	0	0.026	0	0	0	0
7009	0	0	0	0	0	0.026	0	0	0	0
7422	0	0	0	0	0	0.073	0	0	0	0
7860	0	0	0	0	0	0.227	0	0	0	0
8000	0	0	0	0	0	0.291	0	0	0	0
8323	0	0	0	0	0	0.466	0	0	0	0
8813	0	0	0	0	0	0.739	0	0	0	0
9000	0	0	0	0	0	0.814	0	0	0	0
9333	0	0	0	0	0	0.905	0	0	0	0
9883	0	0	0	0	0	0.969	0	0	0	0
10000	0	0	0	0	0	0.974	0	0	0	0
10466	0.001	0	0	0	0	0.983	0	0	0	0
11000	0.001	0	0	0	0	0.986	0	0	0	0
11083	0.001	0	0	0	0	0.986	0	0	0	0
11736	0.001	0	0	0	0	0.986	0	0	0	0
12000	0.001	0	0	0	0	0.986	0	0	0	0
12428	0.004	0	0	0	0	0.986	0	0	0	0
13000	0.02	0	0	0	0	0.986	0	0	0	0
13160	0.025	0	0	0	0	0.986	0	0	0	0
13936	0.091	0	0	0	0	0.986	0	0	0	0
14000	0.095	0	0	0	0	0.986	0	0	0	0
14757	0.243	0	0	0	0	0.986	0	0	0	0
15000	0.304	0	0	0	0	0.986	0	0	0	0
15627	0.484	0	0	0	0	0.986	0.001	0	0	0
16000	0.606	0	0	0	0	0.986	0.001	0	0	0
16549	0.756	0	0	0	0	0.986	0.006	0	0	0
17000	0.872	0	0	0	0	0.986	0.013	0	0	0
17524	0.936	0	0	0	0	0.986	0.02	0	0	0
18000	0.966	0	0	0	0	0.986	0.031	0	0	0
18557	0.981	0	0	0	0	0.986	0.061	0	0	0
19000	0.993	0	0	0	0	0.986	0.105	0	0	0
19651	0.999	0	0	0	0	0.986	0.184	0	0	0
20000	0.999	0	0	0	0	0.986	0.227	0	0	0
20809	0.999	0	0	0	0	0.986	0.331	0	0	0
21000	0.999	0	0	0	0	0.986	0.37	0	0	0
22000	1	0	0	0	0	0.986	0.546	0	0	0
22036	1	0	0	0	0	0.986	0.549	0	0	0
23000	1	0	0	0	0	0.986	0.69	0	0	0
23335	1	0	0	0	0	0.986	0.739	0	0	0
24000	1	0	0	0	0	0.986	0.822	0	0	0
24710	1	0	0	0	0	0.986	0.883	0	0	0
25000	1	0	0	0	0	0.986	0.898	0	0	0
26000	1	0	0	0	0	0.986	0.942	0	0	0
26167	1	0	0	0	0	0.986	0.951	0	0	0
27000	1	0	0	0	0	0.986	0.97	0	0	0
27709	1	0	0	0	0	0.986	0.978	0	0	0
28000	1	0	0	0	0	0.986	0.984	0	0	0
29000	1	0	0	0	0	0.986	0.994	0	0	0
29342	1	0	0	0	0	0.986	0.995	0	0	0
30000	1	0	0	0	0	0.986	0.997	0	0	0
31072	1	0	0	0	0	0.986	0.999	0	0	0
32903	1	0.002	0	0	0	0.986	1	0	0.001	0.001
34843	1	0.011	0	0	0	0.986	1	0.002	0.001	0.002
36897	1	0.031	0	0	0	0.986	1	0.005	0.001	0.003
39071	1	0.088	0	0	0	0.986	1	0.015	0.001	0.005
40000	1	0.152	0	0	0	0.986	1	0.023	0.001	0.005
41375	1	0.244	0	0	0	0.986	1	0.035	0.001	0.007
43813	1	0.46	0	0	0	0.986	1	0.064	0.002	0.008
46396	1	0.691	0	0	0	0.986	1	0.144	0.004	0.014
49131	1	0.861	0	0	0	0.986	1	0.232	0.008	0.015
50000	1	0.908	0	0	0	0.986	1	0.258	0.008	0.016
52027	1	0.947	0	0	0	0.986	1	0.327	0.01	0.019
55093	1	0.989	0	0.001	0	0.986	1	0.453	0.019	0.021
58341	1	0.997	0	0.001	0	0.986	1	0.596	0.029	0.026
60000	1	0.999	0	0.001	0	0.986	1	0.662	0.039	0.027
61780	1	1	0	0.001	0.001	0.986	1	0.728	0.043	0.027
65421	1	1	0	0.001	0.004	0.986	1	0.819	0.066	0.027
69277	1	1	0	0.001	0.006	0.986	1	0.876	0.097	0.028
70000	1	1	0	0.001	0.006	0.986	1	0.881	0.102	0.028
73361	1	1	0	0.002	0.007	0.986	1	0.896	0.14	0.028
77685	1	1	0.001	0.002	0.008	0.986	1	0.909	0.192	0.028
80000	1	1	0.001	0.002	0.009	0.986	1	0.911	0.22	0.028
82264	1	1	0.002	0.003	0.011	0.986	1	0.912	0.244	0.028
87113	1	1	0.016	0.004	0.019	0.986	1	0.913	0.272	0.028
90000	1	1	0.024	0.007	0.022	0.986	1	0.914	0.287	0.028
92248	1	1	0.044	0.01	0.023	0.986	1	0.914	0.296	0.028
97685	1	1	0.102	0.012	0.026	0.986	1	0.916	0.312	0.028
100000	1	1	0.136	0.016	0.029	0.986	1	0.917	0.319	0.028
103443	1	1	0.206	0.022	0.033	0.986	1	0.917	0.325	0.028
109541	1	1	0.363	0.031	0.038	0.986	1	0.919	0.334	0.028
110000	1	1	0.371	0.031	0.038	0.986	1	0.919	0.335	0.028
115997	1	1	0.531	0.048	0.041	0.986	1	0.92	0.341	0.029
120000	1	1	0.654	0.061	0.045	0.986	1	0.92	0.344	0.029
122835	1	1	0.726	0.068	0.046	0.986	1	0.92	0.347	0.029
130000	1	1	0.869	0.099	0.052	0.986	1	0.92	0.35	0.029
130075	1	1	0.869	0.099	0.052	0.986	1	0.92	0.35	0.029
137742	1	1	0.95	0.132	0.055	0.986	1	0.921	0.356	0.03
140000	1	1	0.961	0.147	0.055	0.986	1	0.922	0.359	0.03
145861	1	1	0.981	0.179	0.057	0.986	1	0.924	0.361	0.032
150000	1	1	0.99	0.22	0.058	0.986	1	0.924	0.362	0.032
154459	1	1	0.993	0.252	0.058	0.986	1	0.924	0.366	0.032
160000	1	1	0.996	0.283	0.058	0.986	1	0.924	0.369	0.032
163564	1	1	0.996	0.31	0.058	0.986	1	0.925	0.37	0.032
170000	1	1	0.996	0.363	0.058	0.986	1	0.925	0.373	0.032
173205	1	1	0.996	0.395	0.058	0.986	1	0.925	0.374	0.032
180000	1	1	0.997	0.45	0.059	0.986	1	0.926	0.377	0.033
183414	1	1	0.997	0.463	0.059	0.986	1	0.927	0.38	0.033
190000	1	1	0.997	0.493	0.06	0.986	1	0.928	0.383	0.033
194225	1	1	0.997	0.504	0.06	0.986	1	0.928	0.384	0.033
200000	1	1	0.997	0.519	0.06	0.986	1	0.928	0.384	0.033
205673	1	1	0.997	0.532	0.061	0.986	1	0.928	0.384	0.033
210000	1	1	0.997	0.532	0.061	0.986	1	0.928	0.385	0.033
217797	1	1	0.997	0.536	0.061	0.986	1	0.929	0.385	0.033
220000	1	1	0.997	0.539	0.061	0.986	1	0.929	0.385	0.033
230000	1	1	0.997	0.546	0.062	0.986	1	0.93	0.387	0.033
230634	1	1	0.997	0.546	0.062	0.986	1	0.93	0.387	0.033
240000	1	1	0.997	0.554	0.062	0.986	1	0.931	0.388	0.033
244229	1	1	0.997	0.556	0.062	0.986	1	0.931	0.388	0.033
250000	1	1	0.997	0.559	0.062	0.986	1	0.931	0.389	0.033
258625	1	1	0.997	0.565	0.062	0.986	1	0.931	0.389	0.033
260000	1	1	0.997	0.568	0.062	0.986	1	0.931	0.389	0.033
270000	1	1	0.997	0.571	0.062	0.986	1	0.931	0.391	0.033
273869	1	1	0.997	0.571	0.062	0.986	1	0.931	0.391	0.033
280000	1	1	0.997	0.574	0.062	0.986	1	0.931	0.394	0.033
290000	1	1	0.997	0.577	0.062	0.986	1	0.931	0.394	0.033
290012	1	1	0.997	0.577	0.062	0.986	1	0.931	0.394	0.033
300000	1	1	0.997	0.579	0.062	0.986	1	0.931	0.395	0.033
307106	1	1	0.997	0.582	0.062	0.986	1	0.931	0.395	0.034
325208	1	1	0.997	0.584	0.062	0.986	1	0.933	0.397	0.035
344377	1	1	0.997	0.589	0.062	0.986	1	0.933	0.4	0.035
364676	1	1	0.997	0.593	0.063	0.986	1	0.935	0.401	0.035
386172	1	1	0.997	0.599	0.064	0.986	1	0.937	0.404	0.035
400000	1	1	0.997	0.6	0.065	0.986	1	0.937	0.405	0.036
408934	1	1	0.997	0.6	0.065	0.986	1	0.937	0.405	0.036
433038	1	1	0.997	0.603	0.066	0.986	1	0.938	0.408	0.037
458563	1	1	0.997	0.603	0.066	0.986	1	0.938	0.412	0.037
485593	1	1	0.997	0.605	0.066	0.986	1	0.938	0.418	0.037
500000	1	1	0.997	0.606	0.066	0.986	1	0.938	0.42	0.037
514216	1	1	0.997	0.606	0.066	0.986	1	0.938	0.422	0.037
544525	1	1	0.997	0.612	0.066	0.986	1	0.938	0.424	0.037
576622	1	1	0.997	0.615	0.066	0.986	1	0.939	0.426	0.037
600000	1	1	0.997	0.616	0.067	0.986	1	0.939	0.427	0.037
610610	1	1	0.997	0.617	0.067	0.986	1	0.939	0.428	0.037
646602	1	1	0.997	0.622	0.067	0.986	1	0.94	0.429	0.037
684715	1	1	0.997	0.624	0.068	0.986	1	0.94	0.431	0.037
700000	1	1	0.997	0.627	0.068	0.986	1	0.94	0.431	0.037
725075	1	1	0.997	0.632	0.068	0.986	1	0.94	0.431	0.037
767813	1	1	0.997	0.632	0.068	0.986	1	0.94	0.435	0.037
800000	1	1	0.997	0.633	0.068	0.986	1	0.94	0.442	0.037
813071	1	1	0.997	0.633	0.068	0.986	1	0.94	0.442	0.037
860997	1	1	0.997	0.634	0.068	0.986	1	0.941	0.445	0.037
900000	1	1	0.997	0.634	0.068	0.986	1	0.941	0.447	0.039
911747	1	1	0.997	0.636	0.068	0.986	1	0.941	0.447	0.039
965489	1	1	0.997	0.639	0.068	0.986	1	0.941	0.448	0.04
1000000	1	1	0.997	0.642	0.068	0.986	1	0.941	0.449	0.04
1022398	1	1	0.997	0.643	0.068	0.986	1	0.941	0.45	0.041
1082662	1	1	0.997	0.643	0.068	0.986	1	0.941	0.453	0.041
1100000	1	1	0.997	0.644	0.068	0.986	1	0.941	0.454	0.041
1146479	1	1	0.997	0.645	0.068	0.986	1	0.941	0.455	0.041
1200000	1	1	0.997	0.65	0.068	0.986	1	0.941	0.457	0.041
1214057	1	1	0.997	0.651	0.068	0.986	1	0.941	0.458	0.041
1285618	1	1	0.997	0.652	0.068	0.986	1	0.941	0.459	0.042
1300000	1	1	0.997	0.652	0.068	0.986	1	0.941	0.459	0.042
1361397	1	1	0.997	0.654	0.069	0.986	1	0.941	0.46	0.042
1400000	1	1	0.997	0.655	0.069	0.986	1	0.941	0.461	0.042
1441643	1	1	0.997	0.658	0.07	0.986	1	0.941	0.462	0.042
1500000	1	1	0.997	0.659	0.07	0.986	1	0.941	0.463	0.046
1526619	1	1	0.997	0.659	0.07	0.986	1	0.941	0.463	0.046
1600000	1	1	0.997	0.659	0.07	0.986	1	0.941	0.465	0.046
1616603	1	1	0.997	0.659	0.07	0.986	1	0.941	0.465	0.046
1700000	1	1	0.997	0.661	0.07	0.986	1	0.941	0.468	0.046
1711892	1	1	0.997	0.662	0.07	0.986	1	0.941	0.468	0.046
1800000	1	1	0.997	0.662	0.07	0.986	1	0.941	0.468	0.046
1812797	1	1	0.997	0.662	0.07	0.986	1	0.941	0.468	0.047
1900000	1	1	0.997	0.662	0.07	0.986	1	0.941	0.469	0.048
1919650	1	1	0.997	0.662	0.07	0.986	1	0.941	0.469	0.049
2000000	1	1	0.997	0.662	0.071	0.986	1	0.941	0.473	0.049
2032802	1	1	0.997	0.664	0.071	0.986	1	0.941	0.473	0.049
2100000	1	1	0.997	0.665	0.071	0.986	1	0.941	0.474	0.049
2152623	1	1	0.997	0.666	0.071	0.986	1	0.941	0.474	0.049
2200000	1	1	0.997	0.666	0.071	0.986	1	0.941	0.474	0.049
2279507	1	1	0.997	0.667	0.071	0.986	1	0.941	0.474	0.05
2300000	1	1	0.997	0.669	0.071	0.986	1	0.941	0.475	0.05
2400000	1	1	0.997	0.67	0.071	0.986	1	0.942	0.478	0.051
2413869	1	1	0.997	0.67	0.071	0.986	1	0.942	0.478	0.052
2500000	1	1	0.997	0.671	0.071	0.986	1	0.943	0.481	0.052
2556152	1	1	0.997	0.673	0.071	0.986	1	0.943	0.481	0.052
2600000	1	1	0.997	0.673	0.071	0.986	1	0.943	0.481	0.052
2700000	1	1	0.997	0.674	0.072	0.986	1	0.943	0.482	0.052
2706821	1	1	0.997	0.674	0.072	0.986	1	0.943	0.482	0.052
2800000	1	1	0.997	0.675	0.074	0.986	1	0.943	0.482	0.053
2866371	1	1	0.998	0.676	0.074	0.986	1	0.943	0.483	0.053
2900000	1	1	0.998	0.676	0.074	0.986	1	0.943	0.484	0.053
3000000	1	1	0.998	0.679	0.074	0.986	1	0.943	0.488	0.053
3035326	1	1	0.998	0.679	0.074	0.986	1	0.943	0.489	0.054
3214240	1	1	0.998	0.68	0.074	0.986	1	0.943	0.491	0.054
3403699	1	1	0.998	0.681	0.074	0.986	1	0.943	0.493	0.055
3604326	1	1	0.998	0.682	0.075	0.986	1	0.944	0.493	0.055
3816778	1	1	0.998	0.685	0.075	0.986	1	0.946	0.494	0.055
4000000	1	1	0.998	0.688	0.075	0.986	1	0.946	0.494	0.056
4041754	1	1	0.998	0.689	0.076	0.986	1	0.946	0.494	0.056
4279990	1	1	0.998	0.69	0.076	0.986	1	0.946	0.498	0.057
4532269	1	1	0.998	0.691	0.076	0.986	1	0.947	0.499	0.058
4799418	1	1	0.998	0.692	0.077	0.986	1	0.948	0.5	0.059
5000000	1	1	0.998	0.695	0.077	0.986	1	0.948	0.5	0.059
5082313	1	1	0.998	0.695	0.077	0.986	1	0.948	0.5	0.06
5381884	1	1	0.998	0.699	0.078	0.986	1	0.948	0.502	0.061
5699113	1	1	0.998	0.7	0.08	0.986	1	0.948	0.504	0.062
6000000	1	1	0.998	0.703	0.083	0.986	1	0.948	0.505	0.062
6035040	1	1	0.998	0.703	0.083	0.986	1	0.948	0.505	0.062
6390768	1	1	0.998	0.703	0.083	0.986	1	0.948	0.505	0.063
6767464	1	1	0.998	0.705	0.084	0.986	1	0.948	0.507	0.064
7000000	1	1	0.998	0.708	0.085	0.986	1	0.948	0.508	0.064
7166363	1	1	0.998	0.708	0.085	0.986	1	0.948	0.508	0.064
7588776	1	1	0.998	0.71	0.085	0.986	1	0.949	0.51	0.064
8000000	1	1	0.998	0.714	0.086	0.986	1	0.949	0.511	0.064
8036087	1	1	0.998	0.714	0.086	0.986	1	0.95	0.511	0.064
8509764	1	1	0.998	0.714	0.087	0.986	1	0.95	0.513	0.064
9000000	1	1	0.998	0.715	0.088	0.986	1	0.952	0.514	0.066
9011362	1	1	0.998	0.715	0.088	0.986	1	0.952	0.514	0.066
9542525	1	1	0.998	0.716	0.088	0.986	1	0.952	0.515	0.066
10000000	1	1	0.998	0.717	0.088	0.986	1	0.952	0.515	0.067
10104998	1	1	0.998	0.719	0.088	0.986	1	0.952	0.515	0.067
10700624	1	1	0.998	0.722	0.088	0.986	1	0.952	0.515	0.068
11000000	1	1	0.998	0.723	0.088	0.986	1	0.953	0.515	0.068
11331359	1	1	0.998	0.725	0.089	0.986	1	0.953	0.516	0.068
11999272	1	1	0.998	0.729	0.091	0.986	1	0.954	0.517	0.068
12000000	1	1	0.998	0.729	0.091	0.986	1	0.954	0.517	0.068
12706554	1	1	0.998	0.73	0.095	0.986	1	0.956	0.519	0.068
13000000	1	1	0.998	0.73	0.095	0.986	1	0.956	0.519	0.068
13455527	1	1	0.998	0.731	0.096	0.986	1	0.956	0.519	0.069
14000000	1	1	0.998	0.731	0.096	0.986	1	0.957	0.519	0.07
14248646	1	1	0.998	0.732	0.096	0.986	1	0.957	0.521	0.07
15000000	1	1	0.998	0.732	0.097	0.986	1	0.957	0.523	0.073
15088515	1	1	0.998	0.733	0.097	0.986	1	0.957	0.523	0.075
15977889	1	1	0.998	0.736	0.098	0.986	1	0.957	0.525	0.075
16000000	1	1	0.998	0.736	0.098	0.986	1	0.957	0.525	0.075
16919685	1	1	0.998	0.737	0.101	0.986	1	0.958	0.525	0.075
17000000	1	1	0.998	0.737	0.101	0.986	1	0.958	0.525	0.075
17916995	1	1	0.998	0.737	0.103	0.986	1	0.958	0.526	0.075
18000000	1	1	0.998	0.737	0.103	0.986	1	0.958	0.526	0.076
18973090	1	1	0.998	0.737	0.104	0.986	1	0.958	0.526	0.076
19000000	1	1	0.998	0.737	0.104	0.986	1	0.958	0.526	0.076
20000000	1	1	0.998	0.738	0.104	0.986	1	0.958	0.529	0.078
20091436	1	1	0.998	0.738	0.104	0.986	1	0.958	0.529	0.078
21000000	1	1	0.998	0.739	0.106	0.986	1	0.958	0.53	0.078
21275701	1	1	0.998	0.739	0.106	0.986	1	0.958	0.531	0.079
22000000	1	1	0.998	0.744	0.106	0.986	1	0.958	0.532	0.081
22529770	1	1	0.998	0.746	0.107	0.986	1	0.958	0.534	0.081
23000000	1	1	0.998	0.746	0.107	0.986	1	0.958	0.534	0.081
23857760	1	1	0.998	0.746	0.108	0.986	1	0.958	0.535	0.082
24000000	1	1	0.998	0.746	0.109	0.986	1	0.958	0.535	0.083
25000000	1	1	0.998	0.748	0.11	0.986	1	0.958	0.537	0.083
25264026	1	1	0.998	0.748	0.11	0.986	1	0.958	0.539	0.083
26000000	1	1	0.998	0.749	0.11	0.986	1	0.958	0.542	0.084
26753183	1	1	0.998	0.751	0.11	0.986	1	0.958	0.542	0.084
27000000	1	1	0.998	0.752	0.11	0.986	1	0.958	0.542	0.084
28000000	1	1	0.998	0.752	0.111	0.986	1	0.958	0.543	0.084
28330116	1	1	0.998	0.752	0.111	0.986	1	0.958	0.543	0.084
29000000	1	1	0.998	0.752	0.111	0.986	1	0.958	0.544	0.084
30000000	1	1	0.998	0.752	0.111	0.986	1	0.958	0.544	0.084


==> figures/data/sufpar-n1000t-best-a2w.tsv <==
Time_GOPT	(100+1)_EA	(100+1)_2-IT	(100+1)_4-IT	(100+1)_6-IT	(100+1)_10-IT	(50+1)_EA	(50+1)_2-IT	(50+1)_4-IT	(50+1)_6-IT	(50+1)_10-IT
1000	0	0	0	0	0	0	0	0	0	0
1114	0	0	0	0	0	0	0	0	0	0
1242	0	0	0	0	0	0	0	0	0	0
1384	0	0	0	0	0	0	0	0	0	0
1543	0	0	0	0	0	0	0	0	0	0
1719	0	0	0	0	0	0	0	0	0	0
1916	0	0	0	0	0	0	0	0	0	0
2000	0	0	0	0	0	0	0	0	0	0
2136	0	0	0	0	0	0	0	0	0	0
2381	0	0	0	0	0	0	0	0	0	0
2653	0	0	0	0	0	0	0	0	0	0
2957	0	0	0	0	0	0	0	0	0	0
3000	0	0	0	0	0	0	0	0	0	0
3296	0	0	0	0	0	0	0	0	0	0
3674	0	0	0	0	0	0	0	0	0	0
4000	0	0	0	0	0	0	0	0	0	0
4094	0	0	0	0	0	0	0	0	0	0
4563	0	0	0	0	0	0	0	0	0	0
5000	0	0	0	0	0	0	0	0	0	0
5086	0	0	0	0	0	0	0	0	0	0
5669	0	0	0	0	0	0	0	0	0	0
6000	0	0	0	0	0	0	0	0	0	0
6318	0	0	0	0	0	0.001	0	0	0	0
7000	0	0	0	0	0	0.026	0	0	0	0
7042	0	0	0	0	0	0.03	0	0	0	0
7848	0	0	0	0	0	0.221	0	0	0	0
8000	0	0	0	0	0	0.291	0	0	0	0
8747	0	0	0	0	0	0.703	0	0	0	0
9000	0	0	0	0	0	0.814	0	0	0	0
9749	0	0	0	0	0	0.957	0	0	0	0
10000	0	0	0	0	0	0.974	0	0	0	0
10866	0.001	0	0	0	0	0.986	0	0	0	0
11000	0.001	0	0	0	0	0.986	0	0	0	0
12000	0.001	0	0	0	0	0.986	0	0	0	0
12111	0.002	0	0	0	0	0.986	0	0	0	0
13000	0.02	0	0	0	0	0.986	0	0	0	0
13498	0.045	0	0	0	0	0.986	0	0	0	0
14000	0.095	0	0	0	0	0.986	0	0	0	0
15000	0.304	0	0	0	0	0.986	0	0	0	0
15044	0.308	0	0	0	0	0.986	0	0	0	0
16000	0.606	0	0	0	0	0.986	0.001	0	0	0
16767	0.812	0	0	0	0	0.986	0.01	0	0	0
17000	0.872	0	0	0	0	0.986	0.013	0	0	0
18000	0.966	0	0	0	0	0.986	0.031	0	0	0
18688	0.986	0	0	0	0	0.986	0.072	0	0	0
19000	0.993	0	0	0	0	0.986	0.105	0	0	0
20000	0.999	0	0	0	0	0.986	0.227	0	0	0
20828	0.999	0	0	0	0	0.986	0.334	0	0	0
21000	0.999	0	0	0	0	0.986	0.37	0	0	0
22000	1	0	0	0	0	0.986	0.546	0	0	0
23000	1	0	0	0	0	0.986	0.69	0	0	0
23214	1	0	0	0	0	0.986	0.725	0	0	0
24000	1	0	0	0	0	0.986	0.822	0	0	0
25000	1	0	0	0	0	0.986	0.898	0	0	0
25873	1	0	0	0	0	0.986	0.934	0	0	0
26000	1	0	0	0	0	0.986	0.942	0	0	0
27000	1	0	0	0	0	0.986	0.97	0	0	0
28000	1	0	0	0	0	0.986	0.984	0	0	0
28836	1	0	0	0	0	0.986	0.994	0	0	0
29000	1	0	0	0	0	0.986	0.994	0	0	0
30000	1	0	0	0	0	0.986	0.997	0	0	0
32139	1	0	0	0	0	0.986	1	0	0	0.001
35821	1	0.02	0	0	0	0.986	1	0.002	0.001	0.002
39923	1	0.143	0	0	0	0.986	1	0.023	0.001	0.005
40000	1	0.152	0	0	0	0.986	1	0.023	0.001	0.005
44496	1	0.522	0	0	0	0.986	1	0.077	0.003	0.01
49593	1	0.886	0	0	0	0.986	1	0.249	0.008	0.015
50000	1	0.908	0	0	0	0.986	1	0.258	0.008	0.016
55273	1	0.989	0	0.001	0	0.986	1	0.465	0.02	0.021
60000	1	0.999	0	0.001	0	0.986	1	0.662	0.039	0.027
61604	1	1	0	0.001	0.001	0.986	1	0.721	0.043	0.027
68660	1	1	0	0.001	0.006	0.986	1	0.872	0.089	0.028
70000	1	1	0	0.001	0.006	0.986	1	0.881	0.102	0.028
76525	1	1	0.001	0.002	0.008	0.986	1	0.908	0.172	0.028
80000	1	1	0.001	0.002	0.009	0.986	1	0.911	0.22	0.028
85290	1	1	0.011	0.004	0.018	0.986	1	0.913	0.263	0.028
90000	1	1	0.024	0.007	0.022	0.986	1	0.914	0.287	0.028
95059	1	1	0.073	0.01	0.026	0.986	1	0.916	0.306	0.028
100000	1	1	0.136	0.016	0.029	0.986	1	0.917	0.319	0.028
105947	1	1	0.266	0.025	0.035	0.986	1	0.918	0.33	0.028
110000	1	1	0.371	0.031	0.038	0.986	1	0.919	0.335	0.028
118082	1	1	0.589	0.055	0.041	0.986	1	0.92	0.343	0.029
120000	1	1	0.654	0.061	0.045	0.986	1	0.92	0.344	0.029
130000	1	1	0.869	0.099	0.052	0.986	1	0.92	0.35	0.029
131607	1	1	0.888	0.104	0.053	0.986	1	0.92	0.351	0.029
140000	1	1	0.961	0.147	0.055	0.986	1	0.922	0.359	0.03
146681	1	1	0.981	0.183	0.058	0.986	1	0.924	0.361	0.032
150000	1	1	0.99	0.22	0.058	0.986	1	0.924	0.362	0.032
160000	1	1	0.996	0.283	0.058	0.986	1	0.924	0.369	0.032
163482	1	1	0.996	0.308	0.058	0.986	1	0.925	0.37	0.032
170000	1	1	0.996	0.363	0.058	0.986	1	0.925	0.373	0.032
180000	1	1	0.997	0.45	0.059	0.986	1	0.926	0.377	0.033
182207	1	1	0.997	0.46	0.059	0.986	1	0.927	0.378	0.033
190000	1	1	0.997	0.493	0.06	0.986	1	0.928	0.383	0.033
200000	1	1	0.997	0.519	0.06	0.986	1	0.928	0.384	0.033
203077	1	1	0.997	0.53	0.06	0.986	1	0.928	0.384	0.033
210000	1	1	0.997	0.532	0.061	0.986	1	0.928	0.385	0.033
220000	1	1	0.997	0.539	0.061	0.986	1	0.929	0.385	0.033
226337	1	1	0.997	0.545	0.062	0.986	1	0.93	0.386	0.033
230000	1	1	0.997	0.546	0.062	0.986	1	0.93	0.387	0.033
240000	1	1	0.997	0.554	0.062	0.986	1	0.931	0.388	0.033
250000	1	1	0.997	0.559	0.062	0.986	1	0.931	0.389	0.033
252261	1	1	0.997	0.559	0.062	0.986	1	0.931	0.389	0.033
260000	1	1	0.997	0.568	0.062	0.986	1	0.931	0.389	0.033
270000	1	1	0.997	0.571	0.062	0.986	1	0.931	0.391	0.033
280000	1	1	0.997	0.574	0.062	0.986	1	0.931	0.394	0.033
281155	1	1	0.997	0.574	0.062	0.986	1	0.931	0.394	0.033
290000	1	1	0.997	0.577	0.062	0.986	1	0.931	0.394	0.033
300000	1	1	0.997	0.579	0.062	0.986	1	0.931	0.395	0.033
313358	1	1	0.997	0.583	0.062	0.986	1	0.932	0.395	0.034
349249	1	1	0.997	0.59	0.062	0.986	1	0.934	0.401	0.035
389252	1	1	0.997	0.599	0.064	0.986	1	0.937	0.404	0.035
400000	1	1	0.997	0.6	0.065	0.986	1	0.937	0.405	0.036
433837	1	1	0.997	0.603	0.066	0.986	1	0.938	0.408	0.037
483528	1	1	0.997	0.605	0.066	0.986	1	0.938	0.418	0.037
500000	1	1	0.997	0.606	0.066	0.986	1	0.938	0.42	0.037
538910	1	1	0.997	0.611	0.066	0.986	1	0.938	0.424	0.037
600000	1	1	0.997	0.616	0.067	0.986	1	0.939	0.427	0.037
600636	1	1	0.997	0.616	0.067	0.986	1	0.939	0.427	0.037
669432	1	1	0.997	0.623	0.067	0.986	1	0.94	0.43	0.037
700000	1	1	0.997	0.627	0.068	0.986	1	0.94	0.431	0.037
746108	1	1	0.997	0.632	0.068	0.986	1	0.94	0.433	0.037
800000	1	1	0.997	0.633	0.068	0.986	1	0.94	0.442	0.037
831567	1	1	0.997	0.633	0.068	0.986	1	0.941	0.443	0.037
900000	1	1	0.997	0.634	0.068	0.986	1	0.941	0.447	0.039
926813	1	1	0.997	0.638	0.068	0.986	1	0.941	0.447	0.04
1000000	1	1	0.997	0.642	0.068	0.986	1	0.941	0.449	0.04
1032969	1	1	0.997	0.643	0.068	0.986	1	0.941	0.45	0.041
1100000	1	1	0.997	0.644	0.068	0.986	1	0.941	0.454	0.041
1151284	1	1	0.997	0.645	0.068	0.986	1	0.941	0.455	0.041
1200000	1	1	0.997	0.65	0.068	0.986	1	0.941	0.457	0.041
1283151	1	1	0.997	0.652	0.068	0.986	1	0.941	0.458	0.042
1300000	1	1	0.997	0.652	0.068	0.986	1	0.941	0.459	0.042
1400000	1	1	0.997	0.655	0.069	0.986	1	0.941	0.461	0.042
1430121	1	1	0.997	0.657	0.069	0.986	1	0.941	0.462	0.042
1500000	1	1	0.997	0.659	0.07	0.986	1	0.941	0.463	0.046
1593925	1	1	0.997	0.659	0.07	0.986	1	0.941	0.464	0.046
1600000	1	1	0.997	0.659	0.07	0.986	1	0.941	0.465	0.046
1700000	1	1	0.997	0.661	0.07	0.986	1	0.941	0.468	0.046
1776491	1	1	0.997	0.662	0.07	0.986	1	0.941	0.468	0.046
1800000	1	1	0.997	0.662	0.07	0.986	1	0.941	0.468	0.046
1900000	1	1	0.997	0.662	0.07	0.986	1	0.941	0.469	0.048
1979968	1	1	0.997	0.662	0.071	0.986	1	0.941	0.473	0.049
2000000	1	1	0.997	0.662	0.071	0.986	1	0.941	0.473	0.049
2100000	1	1	0.997	0.665	0.071	0.986	1	0.941	0.474	0.049
2200000	1	1	0.997	0.666	0.071	0.986	1	0.941	0.474	0.049
2206751	1	1	0.997	0.666	0.071	0.986	1	0.941	0.474	0.049
2300000	1	1	0.997	0.669	0.071	0.986	1	0.941	0.475	0.05
2400000	1	1	0.997	0.67	0.071	0.986	1	0.942	0.478	0.051
2459509	1	1	0.997	0.671	0.071	0.986	1	0.943	0.48	0.052
2500000	1	1	0.997	0.671	0.071	0.986	1	0.943	0.481	0.052
2600000	1	1	0.997	0.673	0.071	0.986	1	0.943	0.481	0.052
2700000	1	1	0.997	0.674	0.072	0.986	1	0.943	0.482	0.052
2741218	1	1	0.997	0.674	0.073	0.986	1	0.943	0.482	0.052
2800000	1	1	0.997	0.675	0.074	0.986	1	0.943	0.482	0.053
2900000	1	1	0.998	0.676	0.074	0.986	1	0.943	0.484	0.053
3000000	1	1	0.998	0.679	0.074	0.986	1	0.943	0.488	0.053
3055193	1	1	0.998	0.679	0.074	0.986	1	0.943	0.49	0.054
3405131	1	1	0.998	0.681	0.074	0.986	1	0.943	0.493	0.055
3795150	1	1	0.998	0.685	0.075	0.986	1	0.945	0.494	0.055
4000000	1	1	0.998	0.688	0.075	0.986	1	0.946	0.494	0.056
4229841	1	1	0.998	0.69	0.076	0.986	1	0.946	0.497	0.056
4714321	1	1	0.998	0.691	0.077	0.986	1	0.947	0.5	0.059
5000000	1	1	0.998	0.695	0.077	0.986	1	0.948	0.5	0.059
5254293	1	1	0.998	0.698	0.077	0.986	1	0.948	0.501	0.061
5856112	1	1	0.998	0.702	0.082	0.986	1	0.948	0.504	0.062
6000000	1	1	0.998	0.703	0.083	0.986	1	0.948	0.505	0.062
6526864	1	1	0.998	0.704	0.084	0.986	1	0.948	0.505	0.063
7000000	1	1	0.998	0.708	0.085	0.986	1	0.948	0.508	0.064
7274441	1	1	0.998	0.708	0.085	0.986	1	0.948	0.508	0.064
8000000	1	1	0.998	0.714	0.086	0.986	1	0.949	0.511	0.064
8107646	1	1	0.998	0.714	0.086	0.986	1	0.95	0.512	0.064
9000000	1	1	0.998	0.715	0.088	0.986	1	0.952	0.514	0.066
9036284	1	1	0.998	0.715	0.088	0.986	1	0.952	0.514	0.066
10000000	1	1	0.998	0.717	0.088	0.986	1	0.952	0.515	0.067
10071288	1	1	0.998	0.719	0.088	0.986	1	0.952	0.515	0.067
11000000	1	1	0.998	0.723	0.088	0.986	1	0.953	0.515	0.068
11224839	1	1	0.998	0.724	0.089	0.986	1	0.953	0.516	0.068
12000000	1	1	0.998	0.729	0.091	0.986	1	0.954	0.517	0.068
12510517	1	1	0.998	0.73	0.093	0.986	1	0.955	0.517	0.068
13000000	1	1	0.998	0.73	0.095	0.986	1	0.956	0.519	0.068
13943454	1	1	0.998	0.731	0.096	0.986	1	0.957	0.519	0.069
14000000	1	1	0.998	0.731	0.096	0.986	1	0.957	0.519	0.07
15000000	1	1	0.998	0.732	0.097	0.986	1	0.957	0.523	0.073
15540518	1	1	0.998	0.735	0.097	0.986	1	0.957	0.525	0.075
16000000	1	1	0.998	0.736	0.098	0.986	1	0.957	0.525	0.075
17000000	1	1	0.998	0.737	0.101	0.986	1	0.958	0.525	0.075
17320508	1	1	0.998	0.737	0.101	0.986	1	0.958	0.525	0.075
18000000	1	1	0.998	0.737	0.103	0.986	1	0.958	0.526	0.076
19000000	1	1	0.998	0.737	0.104	0.986	1	0.958	0.526	0.076
19304375	1	1	0.998	0.738	0.104	0.986	1	0.958	0.527	0.076
20000000	1	1	0.998	0.738	0.104	0.986	1	0.958	0.529	0.078
21000000	1	1	0.998	0.739	0.106	0.986	1	0.958	0.53	0.078
21515471	1	1	0.998	0.741	0.106	0.986	1	0.958	0.531	0.08
22000000	1	1	0.998	0.744	0.106	0.986	1	0.958	0.532	0.081
23000000	1	1	0.998	0.746	0.107	0.986	1	0.958	0.534	0.081
23979823	1	1	0.998	0.746	0.109	0.986	1	0.958	0.535	0.083
24000000	1	1	0.998	0.746	0.109	0.986	1	0.958	0.535	0.083
25000000	1	1	0.998	0.748	0.11	0.986	1	0.958	0.537	0.083
26000000	1	1	0.998	0.749	0.11	0.986	1	0.958	0.542	0.084
26726439	1	1	0.998	0.751	0.11	0.986	1	0.958	0.542	0.084
27000000	1	1	0.998	0.752	0.11	0.986	1	0.958	0.542	0.084
28000000	1	1	0.998	0.752	0.111	0.986	1	0.958	0.543	0.084
29000000	1	1	0.998	0.752	0.111	0.986	1	0.958	0.544	0.084
29787648	1	1	0.998	0.752	0.111	0.986	1	0.958	0.544	0.084
30000000	1	1	0.998	0.752	0.111	0.986	1	0.958	0.544	0.084
33199484	1	1	0.998	0.754	0.111	0.986	1	0.958	0.549	0.085
37002106	1	1	0.998	0.757	0.114	0.986	1	0.958	0.552	0.088
40000000	1	1	0.998	0.76	0.115	0.986	1	0.958	0.554	0.09
41240276	1	1	0.998	0.762	0.116	0.986	1	0.958	0.554	0.09
45963880	1	1	0.998	0.769	0.117	0.986	1	0.958	0.559	0.091
50000000	1	1	0.998	0.771	0.118	0.986	1	0.958	0.567	0.092
51228519	1	1	0.998	0.772	0.118	0.986	1	0.958	0.567	0.092
57096163	1	1	0.999	0.773	0.12	0.986	1	0.958	0.569	0.096
60000000	1	1	0.999	0.777	0.121	0.986	1	0.958	0.572	0.098
63635878	1	1	0.999	0.781	0.121	0.986	1	0.958	0.572	0.099
70000000	1	1	0.999	0.783	0.125	0.986	1	0.958	0.574	0.1
70924643	1	1	0.999	0.783	0.125	0.986	1	0.958	0.574	0.1
79048253	1	1	0.999	0.787	0.125	0.986	1	0.958	0.575	0.101
80000000	1	1	0.999	0.787	0.125	0.986	1	0.958	0.576	0.101
88102330	1	1	0.999	0.788	0.126	0.986	1	0.958	0.58	0.101
90000000	1	1	0.999	0.788	0.127	0.986	1	0.958	0.581	0.102
98193449	1	1	0.999	0.789	0.131	0.986	1	0.958	0.584	0.104
100000000	1	1	0.999	0.789	0.131	0.986	1	0.958	0.585	0.104
109440390	1	1	0.999	0.792	0.136	0.986	1	0.958	0.587	0.106
110000000	1	1	0.999	0.792	0.136	0.986	1	0.958	0.587	0.106
120000000	1	1	0.999	0.795	0.136	0.986	1	0.958	0.59	0.107
121975540	1	1	0.999	0.795	0.136	0.986	1	0.958	0.591	0.107
130000000	1	1	0.999	0.801	0.139	0.986	1	0.958	0.593	0.11
135946449	1	1	0.999	0.802	0.14	0.986	1	0.958	0.594	0.11
140000000	1	1	0.999	0.802	0.141	0.986	1	0.958	0.596	0.11
150000000	1	1	0.999	0.803	0.146	0.986	1	0.958	0.598	0.113
151517567	1	1	0.999	0.803	0.146	0.986	1	0.958	0.598	0.115
160000000	1	1	0.999	0.804	0.146	0.986	1	0.958	0.602	0.115
168872178	1	1	0.999	0.805	0.147	0.986	1	0.958	0.604	0.115
170000000	1	1	0.999	0.805	0.147	0.986	1	0.958	0.604	0.115
180000000	1	1	0.999	0.806	0.147	0.986	1	0.958	0.606	0.117
188214563	1	1	0.999	0.808	0.148	0.986	1	0.958	0.608	0.117
190000000	1	1	0.999	0.808	0.148	0.986	1	0.958	0.608	0.117
200000000	1	1	0.999	0.808	0.149	0.986	1	0.958	0.609	0.117
209772398	1	1	0.999	0.809	0.15	0.986	1	0.958	0.61	0.117
210000000	1	1	0.999	0.809	0.15	0.986	1	0.958	0.61	0.118
220000000	1	1	0.999	0.809	0.152	0.986	1	0.958	0.611	0.12
230000000	1	1	0.999	0.81	0.153	0.986	1	0.958	0.613	0.121
233799437	1	1	0.999	0.813	0.155	0.986	1	0.958	0.614	0.122
240000000	1	1	0.999	0.814	0.155	0.986	1	0.958	0.617	0.122
250000000	1	1	0.999	0.816	0.155	0.986	1	0.958	0.619	0.122
260000000	1	1	0.999	0.816	0.158	0.986	1	0.958	0.619	0.122
260578499	1	1	0.999	0.816	0.158	0.986	1	0.958	0.619	0.122
270000000	1	1	0.999	0.818	0.158	0.986	1	0.958	0.621	0.122
280000000	1	1	0.999	0.818	0.158	0.986	1	0.958	0.624	0.122
290000000	1	1	0.999	0.819	0.159	0.986	1	0.958	0.624	0.124
290424799	1	1	0.999	0.819	0.159	0.986	1	0.958	0.624	0.124
300000000	1	1	0.999	0.819	0.159	0.986	1	0.958	0.625	0.124
323689651	1	1	0.999	0.825	0.161	0.986	1	0.958	0.631	0.127
360764614	1	1	0.999	0.829	0.164	0.986	1	0.958	0.635	0.129
400000000	1	1	0.999	0.833	0.17	0.986	1	0.958	0.636	0.132
402086092	1	1	0.999	0.833	0.17	0.986	1	0.958	0.637	0.132
448140474	1	1	0.999	0.838	0.17	0.986	1	0.958	0.64	0.134
499469861	1	1	0.999	0.84	0.173	0.986	1	0.958	0.644	0.136
500000000	1	1	0.999	0.84	0.173	0.986	1	0.958	0.644	0.136
556678445	1	1	0.999	0.845	0.175	0.986	1	0.958	0.646	0.136
600000000	1	1	0.999	0.846	0.176	0.986	1	0.958	0.647	0.136
620439621	1	1	0.999	0.847	0.178	0.986	1	0.958	0.647	0.136
691503913	1	1	0.999	0.849	0.179	0.986	1	0.958	0.65	0.14
700000000	1	1	0.999	0.849	0.179	0.986	1	0.958	0.65	0.14
770707810	1	1	0.999	0.849	0.18	0.986	1	0.958	0.652	0.142
800000000	1	1	0.999	0.851	0.182	0.986	1	0.958	0.653	0.142
858983612	1	1	0.999	0.852	0.184	0.986	1	0.958	0.656	0.144
900000000	1	1	0.999	0.852	0.186	0.986	1	0.958	0.657	0.144
957370401	1	1	0.999	0.852	0.187	0.986	1	0.958	0.658	0.144
1000000000	1	1	0.999	0.853	0.187	0.986	1	0.958	0.658	0.144
1067026276	1	1	0.999	0.855	0.189	0.986	1	0.958	0.658	0.146
1100000000	1	1	0.999	0.855	0.189	0.986	1	0.958	0.658	0.147
1189241983	1	1	0.999	0.857	0.192	0.986	1	0.958	0.661	0.15
1200000000	1	1	0.999	0.857	0.192	0.986	1	0.958	0.661	0.15
1300000000	1	1	0.999	0.857	0.195	0.986	1	0.958	0.662	0.151
1325456107	1	1	0.999	0.858	0.195	0.986	1	0.958	0.662	0.151
1400000000	1	1	0.999	0.858	0.197	0.986	1	0.958	0.663	0.152
1477272008	1	1	0.999	0.858	0.197	0.986	1	0.958	0.666	0.153
1500000000	1	1	0.999	0.858	0.197	0.986	1	0.958	0.666	0.154
1600000000	1	1	0.999	0.858	0.199	0.986	1	0.958	0.666	0.154
1646476690	1	1	0.999	0.859	0.201	0.986	1	0.958	0.666	0.154
1700000000	1	1	0.999	0.859	0.201	0.986	1	0.958	0.666	0.154
1800000000	1	1	0.999	0.861	0.203	0.986	1	0.958	0.666	0.155
1835061842	1	1	0.999	0.862	0.203	0.986	1	0.958	0.666	0.155
1900000000	1	1	0.999	0.862	0.203	0.986	1	0.958	0.666	0.155
2000000000	1	1	0.999	0.863	0.203	0.986	1	0.958	0.668	0.158
2045247276	1	1	0.999	0.864	0.205	0.986	1	0.958	0.668	0.158
2100000000	1	1	0.999	0.865	0.206	0.986	1	0.958	0.669	0.158
2200000000	1	1	0.999	0.867	0.208	0.986	1	0.958	0.669	0.16
2279507056	1	1	0.999	0.87	0.208	0.986	1	0.958	0.67	0.16
2300000000	1	1	0.999	0.87	0.21	0.986	1	0.958	0.67	0.16
2400000000	1	1	0.999	0.871	0.213	0.986	1	0.958	0.67	0.16
2500000000	1	1	0.999	0.872	0.217	0.986	1	0.958	0.67	0.161
2540598627	1	1	0.999	0.872	0.218	0.986	1	0.958	0.67	0.161
2600000000	1	1	0.999	0.872	0.218	0.986	1	0.958	0.67	0.163
2700000000	1	1	0.999	0.873	0.219	0.986	1	0.958	0.67	0.163
2800000000	1	1	0.999	0.874	0.22	0.986	1	0.958	0.67	0.165
2831595263	1	1	0.999	0.874	0.22	0.986	1	0.958	0.67	0.165
2900000000	1	1	0.999	0.876	0.221	0.986	1	0.958	0.671	0.165
3000000000	1	1	0.999	0.876	0.221	0.986	1	0.958	0.671	0.166
3155922249	1	1	0.999	0.877	0.223	0.986	1	0.958	0.673	0.169
3517397198	1	1	0.999	0.88	0.226	0.986	1	0.958	0.676	0.17
3920274985	1	1	0.999	0.882	0.226	0.986	1	0.958	0.68	0.171
4000000000	1	1	0.999	0.882	0.226	0.986	1	0.958	0.681	0.172
4369297834	1	1	0.999	0.886	0.227	0.986	1	0.958	0.681	0.176
4869751136	1	1	0.999	0.886	0.229	0.986	1	0.958	0.683	0.178
5000000000	1	1	0.999	0.886	0.229	0.986	1	0.958	0.683	0.178
5427525664	1	1	0.999	0.887	0.232	0.986	1	0.958	0.687	0.179
6000000000	1	1	0.999	0.889	0.232	0.986	1	0.958	0.689	0.182
6049186910	1	1	0.999	0.889	0.232	0.986	1	0.958	0.69	0.182
6742052373	1	1	0.999	0.891	0.236	0.986	1	0.958	0.693	0.184
7000000000	1	1	0.999	0.891	0.238	0.986	1	0.958	0.693	0.184
7514277682	1	1	0.999	0.892	0.24	0.986	1	0.958	0.696	0.185
8000000000	1	1	0.999	0.892	0.242	0.986	1	0.958	0.701	0.189
8374952605	1	1	0.999	0.892	0.242	0.986	1	0.958	0.705	0.19
9000000000	1	1	0.999	0.892	0.244	0.986	1	0.958	0.706	0.19
9334208038	1	1	0.999	0.893	0.244	0.986	1	0.958	0.708	0.191
10000000000	1	1	0.999	0.895	0.246	0.986	1	0.958	0.71	0.192
10403335255	1	1	0.999	0.896	0.248	0.986	1	0.958	0.71	0.192
11000000000	1	1	0.999	0.898	0.249	0.986	1	0.958	0.71	0.192
11594918818	1	1	0.999	0.898	0.25	0.986	1	0.958	0.714	0.193
12000000000	1	1	0.999	0.898	0.251	0.986	1	0.958	0.716	0.193
12922984705	1	1	0.999	0.898	0.255	0.986	1	0.958	0.721	0.193
13000000000	1	1	0.999	0.898	0.255	0.986	1	0.958	0.721	0.193
14000000000	1	1	0.999	0.898	0.261	0.986	1	0.958	0.727	0.193
14403165415	1	1	0.999	0.898	0.261	0.986	1	0.958	0.728	0.196
15000000000	1	1	0.999	0.898	0.262	0.986	1	0.958	0.729	0.198
16000000000	1	1	0.999	0.901	0.263	0.986	1	0.958	0.731	0.199
16052883965	1	1	0.999	0.901	0.264	0.986	1	0.958	0.731	0.199
17000000000	1	1	0.999	0.903	0.265	0.986	1	0.958	0.734	0.2
17891558986	1	1	0.999	0.904	0.268	0.986	1	0.958	0.736	0.201
18000000000	1	1	0.999	0.904	0.268	0.986	1	0.958	0.736	0.201
19000000000	1	1	0.999	0.905	0.268	0.986	1	0.958	0.738	0.204
19940833288	1	1	0.999	0.907	0.27	0.986	1	0.958	0.74	0.204
20000000000	1	1	0.999	0.907	0.27	0.986	1	0.958	0.741	0.204
21000000000	1	1	0.999	0.908	0.271	0.986	1	0.958	0.743	0.204
22000000000	1	1	0.999	0.911	0.272	0.986	1	0.958	0.746	0.206
22224828621	1	1	0.999	0.911	0.273	0.986	1	0.958	0.748	0.206
23000000000	1	1	0.999	0.911	0.273	0.986	1	0.958	0.751	0.206
24000000000	1	1	0.999	0.913	0.275	0.986	1	0.958	0.754	0.206
24770429606	1	1	0.999	0.913	0.275	0.986	1	0.958	0.755	0.207
25000000000	1	1	0.999	0.913	0.275	0.986	1	0.958	0.755	0.207
26000000000	1	1	0.999	0.913	0.275	0.986	1	0.958	0.756	0.207
27000000000	1	1	0.999	0.913	0.275	0.986	1	0.958	0.758	0.207
27607600189	1	1	0.999	0.913	0.275	0.986	1	0.958	0.76	0.207
28000000000	1	1	0.999	0.913	0.275	0.986	1	0.958	0.76	0.207
29000000000	1	1	0.999	0.914	0.277	0.986	1	0.958	0.762	0.208
30000000000	1	1	0.999	0.917	0.279	0.986	1	0.958	0.763	0.208
30769736348	1	1	0.999	0.918	0.28	0.986	1	0.958	0.765	0.208
34294059189	1	1	0.999	0.92	0.285	0.986	1	0.958	0.766	0.211
38222053070	1	1	0.999	0.921	0.288	0.986	1	0.958	0.771	0.213
40000000000	1	1	0.999	0.921	0.289	0.986	1	0.958	0.771	0.215
42599953911	1	1	0.999	0.921	0.293	0.986	1	0.958	0.774	0.216
47479293431	1	1	0.999	0.922	0.294	0.986	1	0.958	0.774	0.22
50000000000	1	1	0.999	0.923	0.295	0.986	1	0.958	0.776	0.221
52917505719	1	1	0.999	0.923	0.296	0.986	1	0.958	0.777	0.222
58978603284	1	1	0.999	0.924	0.297	0.986	1	0.958	0.777	0.223
60000000000	1	1	0.999	0.924	0.298	0.986	1	0.958	0.777	0.223
65733930542	1	1	0.999	0.924	0.298	0.986	1	0.958	0.778	0.223
70000000000	1	1	0.999	0.924	0.3	0.986	1	0.958	0.779	0.224
73263003595	1	1	0.999	0.924	0.302	0.986	1	0.958	0.779	0.225
80000000000	1	1	0.999	0.924	0.306	0.986	1	0.958	0.779	0.228
81654446213	1	1	0.999	0.924	0.306	0.986	1	0.958	0.779	0.229
90000000000	1	1	0.999	0.924	0.308	0.986	1	0.958	0.779	0.229
91007033007	1	1	0.999	0.924	0.309	0.986	1	0.958	0.779	0.229
100000000000	1	1	0.999	0.924	0.31	0.986	1	0.958	0.779	0.23
101430852095	1	1	0.999	0.924	0.31	0.986	1	0.958	0.779	0.23
110000000000	1	1	0.999	0.924	0.311	0.986	1	0.958	0.779	0.232
113048600935	1	1	0.999	0.924	0.312	0.986	1	0.958	0.779	0.232
120000000000	1	1	0.999	0.924	0.313	0.986	1	0.958	0.779	0.233
125997030583	1	1	0.999	0.924	0.314	0.986	1	0.958	0.779	0.234
130000000000	1	1	0.999	0.924	0.315	0.986	1	0.958	0.779	0.235
140000000000	1	1	0.999	0.924	0.317	0.986	1	0.958	0.779	0.239
140428555367	1	1	0.999	0.924	0.317	0.986	1	0.958	0.779	0.239
150000000000	1	1	0.999	0.925	0.318	0.986	1	0.958	0.779	0.241
156513046945	1	1	0.999	0.925	0.32	0.986	1	0.958	0.779	0.242
160000000000	1	1	0.999	0.925	0.32	0.986	1	0.958	0.779	0.243
170000000000	1	1	0.999	0.925	0.322	0.986	1	0.958	0.779	0.246
174439833835	1	1	0.999	0.925	0.322	0.986	1	0.958	0.779	0.246
180000000000	1	1	0.999	0.926	0.322	0.986	1	0.958	0.779	0.247
190000000000	1	1	0.999	0.927	0.323	0.986	1	0.958	0.779	0.248
194419929983	1	1	0.999	0.927	0.323	0.986	1	0.958	0.779	0.248
200000000000	1	1	0.999	0.927	0.323	0.986	1	0.958	0.779	0.248
210000000000	1	1	0.999	0.927	0.324	0.986	1	0.958	0.779	0.249
216688518578	1	1	0.999	0.927	0.325	0.986	1	0.958	0.779	0.249
220000000000	1	1	0.999	0.928	0.325	0.986	1	0.958	0.779	0.249
230000000000	1	1	0.999	0.928	0.326	0.986	1	0.958	0.779	0.251
240000000000	1	1	0.999	0.928	0.327	0.986	1	0.958	0.779	0.252
241507720363	1	1	0.999	0.928	0.327	0.986	1	0.958	0.779	0.252
250000000000	1	1	0.999	0.928	0.328	0.986	1	0.958	0.779	0.254
260000000000	1	1	0.999	0.929	0.328	0.986	1	0.958	0.779	0.256
269169679029	1	1	0.999	0.929	0.329	0.986	1	0.958	0.779	0.257
270000000000	1	1	0.999	0.929	0.329	0.986	1	0.958	0.779	0.257
280000000000	1	1	0.999	0.929	0.33	0.986	1	0.958	0.779	0.257
290000000000	1	1	0.999	0.929	0.333	0.986	1	0.958	0.779	0.257
300000000000	1	1	0.999	0.929	0.334	0.986	1	0.958	0.779	0.257


==> figures/data/sufpar-n1000t-best-u.tsv <==
Time_GOPT	(100+1)_EA	(100+1)_2-IT	(100+1)_6-IT	(100+1)_10-IT	(50+1)_EA	(50+1)_2-IT	(50+1)_6-IT	(50+1)_10-IT	(2000+1)_EA	(2000+1)_2-IT	(2000+1)_6-IT	(2000+1)_10-IT
1000	0	0	0	0	0	0	0	0	0	0	0	0
1058	0	0	0	0	0	0	0	0	0	0	0	0
1121	0	0	0	0	0	0	0	0	0	0	0	0
1187	0	0	0	0	0	0	0	0	0	0	0	0
1257	0	0	0	0	0	0	0	0	0	0	0	0
1331	0	0	0	0	0	0	0	0	0	0	0	0
1410	0	0	0	0	0	0	0	0	0	0	0	0
1493	0	0	0	0	0	0	0	0	0	0	0	0
1581	0	0	0	0	0	0	0	0	0	0	0	0
1674	0	0	0	0	0	0	0	0	0	0	0	0
1773	0	0	0	0	0	0	0	0	0	0	0	0
1877	0	0	0	0	0	0	0	0	0	0	0	0
1988	0	0	0	0	0	0	0	0	0	0	0	0
2000	0	0	0	0	0	0	0	0	0	0	0	0
2105	0	0	0	0	0	0	0	0	0	0	0	0
2229	0	0	0	0	0	0	0	0	0	0	0	0
2360	0	0	0	0	0	0	0	0	0	0	0	0
2500	0	0	0	0	0	0	0	0	0	0	0	0
2647	0	0	0	0	0	0	0	0	0	0	0	0
2803	0	0	0	0	0	0	0	0	0	0	0	0
2968	0	0	0	0	0	0	0	0	0	0	0	0
3000	0	0	0	0	0	0	0	0	0	0	0	0
3143	0	0	0	0	0	0	0	0	0	0	0	0
3329	0	0	0	0	0	0	0	0	0	0	0	0
3525	0	0	0	0	0	0	0	0	0	0	0	0
3733	0	0	0	0	0	0	0	0	0	0	0	0
3953	0	0	0	0	0	0	0	0	0	0	0	0
4000	0	0	0	0	0	0	0	0	0	0	0	0
4186	0	0	0	0	0	0	0	0	0	0	0	0
4432	0	0	0	0	0	0	0	0	0	0	0	0
4694	0	0	0	0	0	0	0	0	0	0	0	0
4970	0	0	0	0	0	0	0	0	0	0	0	0
5000	0	0	0	0	0	0	0	0	0	0	0	0
5263	0	0	0	0	0	0	0	0	0	0	0	0
5574	0	0	0	0	0	0	0	0	0	0	0	0
5902	0	0	0	0	0	0	0	0	0	0	0	0
6000	0	0	0	0	0	0	0	0	0	0	0	0
6250	0	0	0	0	0.001	0	0	0	0	0	0	0
6619	0	0	0	0	0.007	0	0	0	0	0	0	0
7000	0	0	0	0	0.026	0	0	0	0	0	0	0
7009	0	0	0	0	0.026	0	0	0	0	0	0	0
7422	0	0	0	0	0.073	0	0	0	0	0	0	0
7860	0	0	0	0	0.227	0	0	0	0	0	0	0
8000	0	0	0	0	0.291	0	0	0	0	0	0	0
8323	0	0	0	0	0.466	0	0	0	0	0	0	0
8813	0	0	0	0	0.739	0	0	0	0	0	0	0
9000	0	0	0	0	0.814	0	0	0	0	0	0	0
9333	0	0	0	0	0.905	0	0	0	0	0	0	0
9883	0	0	0	0	0.969	0	0	0	0	0	0	0
10000	0	0	0	0	0.974	0	0	0	0	0	0	0
10466	0.001	0	0	0	0.983	0	0	0	0	0	0	0
11000	0.001	0	0	0	0.986	0	0	0	0	0	0	0
11083	0.001	0	0	0	0.986	0	0	0	0	0	0	0
11736	0.001	0	0	0	0.986	0	0	0	0	0	0	0
12000	0.001	0	0	0	0.986	0	0	0	0	0	0	0
12428	0.004	0	0	0	0.986	0	0	0	0	0	0	0
13000	0.02	0	0	0	0.986	0	0	0	0	0	0	0
13160	0.025	0	0	0	0.986	0	0	0	0	0	0	0
13936	0.091	0	0	0	0.986	0	0	0	0	0	0	0
14000	0.095	0	0	0	0.986	0	0	0	0	0	0	0
14757	0.243	0	0	0	0.986	0	0	0	0	0	0	0
15000	0.304	0	0	0	0.986	0	0	0	0	0	0	0
15627	0.484	0	0	0	0.986	0.001	0	0	0	0	0	0
16000	0.606	0	0	0	0.986	0.001	0	0	0	0	0	0
16549	0.756	0	0	0	0.986	0.006	0	0	0	0	0	0
17000	0.872	0	0	0	0.986	0.013	0	0	0	0	0	0
17524	0.936	0	0	0	0.986	0.02	0	0	0	0	0	0
18000	0.966	0	0	0	0.986	0.031	0	0	0	0	0	0
18557	0.981	0	0	0	0.986	0.061	0	0	0	0	0	0
19000	0.993	0	0	0	0.986	0.105	0	0	0	0	0	0
19651	0.999	0	0	0	0.986	0.184	0	0	0	0	0	0
20000	0.999	0	0	0	0.986	0.227	0	0	0	0	0	0
20809	0.999	0	0	0	0.986	0.331	0	0	0	0	0	0
21000	0.999	0	0	0	0.986	0.37	0	0	0	0	0	0
22000	1	0	0	0	0.986	0.546	0	0	0	0	0	0
22036	1	0	0	0	0.986	0.549	0	0	0	0	0	0
23000	1	0	0	0	0.986	0.69	0	0	0	0	0	0
23335	1	0	0	0	0.986	0.739	0	0	0	0	0	0
24000	1	0	0	0	0.986	0.822	0	0	0	0	0	0
24710	1	0	0	0	0.986	0.883	0	0	0	0	0	0
25000	1	0	0	0	0.986	0.898	0	0	0	0	0	0
26000	1	0	0	0	0.986	0.942	0	0	0	0	0	0
26167	1	0	0	0	0.986	0.951	0	0	0	0	0	0
27000	1	0	0	0	0.986	0.97	0	0	0	0	0	0
27709	1	0	0	0	0.986	0.978	0	0	0	0	0	0
28000	1	0	0	0	0.986	0.984	0	0	0	0	0	0
29000	1	0	0	0	0.986	0.994	0	0	0	0	0	0
29342	1	0	0	0	0.986	0.995	0	0	0	0	0	0
30000	1	0	0	0	0.986	0.997	0	0	0	0	0	0
31072	1	0	0	0	0.986	0.999	0	0	0	0	0	0
32903	1	0.002	0	0	0.986	1	0.001	0.001	0	0	0	0
34843	1	0.011	0	0	0.986	1	0.001	0.002	0	0	0	0
36897	1	0.031	0	0	0.986	1	0.001	0.003	0	0	0	0
39071	1	0.088	0	0	0.986	1	0.001	0.005	0	0	0	0
40000	1	0.152	0	0	0.986	1	0.001	0.005	0	0	0	0
41375	1	0.244	0	0	0.986	1	0.001	0.007	0	0	0	0
43813	1	0.46	0	0	0.986	1	0.002	0.008	0	0	0	0
46396	1	0.691	0	0	0.986	1	0.004	0.014	0	0	0	0
49131	1	0.861	0	0	0.986	1	0.008	0.015	0	0	0	0
50000	1	0.908	0	0	0.986	1	0.008	0.016	0	0	0	0
52027	1	0.947	0	0	0.986	1	0.01	0.019	0	0	0	0
55093	1	0.989	0.001	0	0.986	1	0.019	0.021	0	0	0	0
58341	1	0.997	0.001	0	0.986	1	0.029	0.026	0	0	0	0
60000	1	0.999	0.001	0	0.986	1	0.039	0.027	0	0	0	0
61780	1	1	0.001	0.001	0.986	1	0.043	0.027	0	0	0	0
65421	1	1	0.001	0.004	0.986	1	0.066	0.027	0	0	0	0
69277	1	1	0.001	0.006	0.986	1	0.097	0.028	0	0	0	0
70000	1	1	0.001	0.006	0.986	1	0.102	0.028	0	0	0	0
73361	1	1	0.002	0.007	0.986	1	0.14	0.028	0	0	0	0
77685	1	1	0.002	0.008	0.986	1	0.192	0.028	0	0	0	0
80000	1	1	0.002	0.009	0.986	1	0.22	0.028	0	0	0	0
82264	1	1	0.003	0.011	0.986	1	0.244	0.028	0	0	0	0
87113	1	1	0.004	0.019	0.986	1	0.272	0.028	0	0	0	0
90000	1	1	0.007	0.022	0.986	1	0.287	0.028	0	0	0	0
92248	1	1	0.01	0.023	0.986	1	0.296	0.028	0	0	0	0
97685	1	1	0.012	0.026	0.986	1	0.312	0.028	0	0	0	0
100000	1	1	0.016	0.029	0.986	1	0.319	0.028	0	0	0	0
103443	1	1	0.022	0.033	0.986	1	0.325	0.028	0	0	0	0
109541	1	1	0.031	0.038	0.986	1	0.334	0.028	0	0	0	0
110000	1	1	0.031	0.038	0.986	1	0.335	0.028	0	0	0	0
115997	1	1	0.048	0.041	0.986	1	0.341	0.029	0	0	0	0
120000	1	1	0.061	0.045	0.986	1	0.344	0.029	0	0	0	0
122835	1	1	0.068	0.046	0.986	1	0.347	0.029	0	0	0	0
130000	1	1	0.099	0.052	0.986	1	0.35	0.029	0	0	0	0
130075	1	1	0.099	0.052	0.986	1	0.35	0.029	0	0	0	0
137742	1	1	0.132	0.055	0.986	1	0.356	0.03	0	0	0	0
140000	1	1	0.147	0.055	0.986	1	0.359	0.03	0	0	0	0
145861	1	1	0.179	0.057	0.986	1	0.361	0.032	0	0	0	0
150000	1	1	0.22	0.058	0.986	1	0.362	0.032	0	0	0	0
154459	1	1	0.252	0.058	0.986	1	0.366	0.032	0	0	0	0
160000	1	1	0.283	0.058	0.986	1	0.369	0.032	0	0	0	0
163564	1	1	0.31	0.058	0.986	1	0.37	0.032	0	0	0	0
170000	1	1	0.363	0.058	0.986	1	0.373	0.032	0	0	0	0
173205	1	1	0.395	0.058	0.986	1	0.374	0.032	0	0	0	0
180000	1	1	0.45	0.059	0.986	1	0.377	0.033	0	0	0	0
183414	1	1	0.463	0.059	0.986	1	0.38	0.033	0.001	0	0	0
190000	1	1	0.493	0.06	0.986	1	0.383	0.033	0.001	0	0	0
194225	1	1	0.504	0.06	0.986	1	0.384	0.033	0.001	0	0	0
200000	1	1	0.519	0.06	0.986	1	0.384	0.033	0.003	0	0	0
205673	1	1	0.532	0.061	0.986	1	0.384	0.033	0.006	0	0	0
210000	1	1	0.532	0.061	0.986	1	0.385	0.033	0.012	0	0	0
217797	1	1	0.536	0.061	0.986	1	0.385	0.033	0.032	0	0	0
220000	1	1	0.539	0.061	0.986	1	0.385	0.033	0.041	0	0	0
230000	1	1	0.546	0.062	0.986	1	0.387	0.033	0.111	0	0	0
230634	1	1	0.546	0.062	0.986	1	0.387	0.033	0.121	0	0	0
240000	1	1	0.554	0.062	0.986	1	0.388	0.033	0.252	0	0	0
244229	1	1	0.556	0.062	0.986	1	0.388	0.033	0.356	0	0	0
250000	1	1	0.559	0.062	0.986	1	0.389	0.033	0.501	0	0	0
258625	1	1	0.565	0.062	0.986	1	0.389	0.033	0.713	0	0	0
260000	1	1	0.568	0.062	0.986	1	0.389	0.033	0.742	0	0	0
270000	1	1	0.571	0.062	0.986	1	0.391	0.033	0.89	0	0	0
273869	1	1	0.571	0.062	0.986	1	0.391	0.033	0.924	0	0	0
280000	1	1	0.574	0.062	0.986	1	0.394	0.033	0.956	0	0	0
290000	1	1	0.577	0.062	0.986	1	0.394	0.033	0.989	0	0	0
290012	1	1	0.577	0.062	0.986	1	0.394	0.033	0.989	0	0	0
300000	1	1	0.579	0.062	0.986	1	0.395	0.033	0.999	0	0	0
307106	1	1	0.582	0.062	0.986	1	0.395	0.034	1	0	0	0
325208	1	1	0.584	0.062	0.986	1	0.397	0.035	1	0	0	0
344377	1	1	0.589	0.062	0.986	1	0.4	0.035	1	0	0	0
364676	1	1	0.593	0.063	0.986	1	0.401	0.035	1	0	0	0
386172	1	1	0.599	0.064	0.986	1	0.404	0.035	1	0	0	0
400000	1	1	0.6	0.065	0.986	1	0.405	0.036	1	0	0	0
408934	1	1	0.6	0.065	0.986	1	0.405	0.036	1	0	0	0
433038	1	1	0.603	0.066	0.986	1	0.408	0.037	1	0	0	0
458563	1	1	0.603	0.066	0.986	1	0.412	0.037	1	0	0	0
485593	1	1	0.605	0.066	0.986	1	0.418	0.037	1	0	0	0
500000	1	1	0.606	0.066	0.986	1	0.42	0.037	1	0	0	0
514216	1	1	0.606	0.066	0.986	1	0.422	0.037	1	0	0	0
544525	1	1	0.612	0.066	0.986	1	0.424	0.037	1	0	0	0
576622	1	1	0.615	0.066	0.986	1	0.426	0.037	1	0	0	0
600000	1	1	0.616	0.067	0.986	1	0.427	0.037	1	0	0	0
610610	1	1	0.617	0.067	0.986	1	0.428	0.037	1	0	0	0
646602	1	1	0.622	0.067	0.986	1	0.429	0.037	1	0	0	0
684715	1	1	0.624	0.068	0.986	1	0.431	0.037	1	0	0	0
700000	1	1	0.627	0.068	0.986	1	0.431	0.037	1	0	0	0
725075	1	1	0.632	0.068	0.986	1	0.431	0.037	1	0	0	0
767813	1	1	0.632	0.068	0.986	1	0.435	0.037	1	0	0	0
800000	1	1	0.633	0.068	0.986	1	0.442	0.037	1	0	0	0
813071	1	1	0.633	0.068	0.986	1	0.442	0.037	1	0	0	0
860997	1	1	0.634	0.068	0.986	1	0.445	0.037	1	0.013	0	0
900000	1	1	0.634	0.068	0.986	1	0.447	0.039	1	0.319	0	0
911747	1	1	0.636	0.068	0.986	1	0.447	0.039	1	0.494	0	0
965489	1	1	0.639	0.068	0.986	1	0.448	0.04	1	0.978	0	0
1000000	1	1	0.642	0.068	0.986	1	0.449	0.04	1	0.998	0	0
1022398	1	1	0.643	0.068	0.986	1	0.45	0.041	1	1	0	0
1082662	1	1	0.643	0.068	0.986	1	0.453	0.041	1	1	0	0
1100000	1	1	0.644	0.068	0.986	1	0.454	0.041	1	1	0	0
1146479	1	1	0.645	0.068	0.986	1	0.455	0.041	1	1	0	0
1200000	1	1	0.65	0.068	0.986	1	0.457	0.041	1	1	0	0
1214057	1	1	0.651	0.068	0.986	1	0.458	0.041	1	1	0	0
1285618	1	1	0.652	0.068	0.986	1	0.459	0.042	1	1	0	0
1300000	1	1	0.652	0.068	0.986	1	0.459	0.042	1	1	0	0
1361397	1	1	0.654	0.069	0.986	1	0.46	0.042	1	1	0	0
1400000	1	1	0.655	0.069	0.986	1	0.461	0.042	1	1	0	0
1441643	1	1	0.658	0.07	0.986	1	0.462	0.042	1	1	0	0
1500000	1	1	0.659	0.07	0.986	1	0.463	0.046	1	1	0	0.003
1526619	1	1	0.659	0.07	0.986	1	0.463	0.046	1	1	0	0.005
1600000	1	1	0.659	0.07	0.986	1	0.465	0.046	1	1	0	0.013
1616603	1	1	0.659	0.07	0.986	1	0.465	0.046	1	1	0	0.016
1700000	1	1	0.661	0.07	0.986	1	0.468	0.046	1	1	0	0.025
1711892	1	1	0.662	0.07	0.986	1	0.468	0.046	1	1	0	0.027
1800000	1	1	0.662	0.07	0.986	1	0.468	0.046	1	1	0	0.046
1812797	1	1	0.662	0.07	0.986	1	0.468	0.047	1	1	0	0.052
1900000	1	1	0.662	0.07	0.986	1	0.469	0.048	1	1	0	0.087
1919650	1	1	0.662	0.07	0.986	1	0.469	0.049	1	1	0	0.094
2000000	1	1	0.662	0.071	0.986	1	0.473	0.049	1	1	0	0.149
2032802	1	1	0.664	0.071	0.986	1	0.473	0.049	1	1	0	0.168
2100000	1	1	0.665	0.071	0.986	1	0.474	0.049	1	1	0	0.234
2152623	1	1	0.666	0.071	0.986	1	0.474	0.049	1	1	0	0.278
2200000	1	1	0.666	0.071	0.986	1	0.474	0.049	1	1	0	0.331
2279507	1	1	0.667	0.071	0.986	1	0.474	0.05	1	1	0	0.417
2300000	1	1	0.669	0.071	0.986	1	0.475	0.05	1	1	0	0.434
2400000	1	1	0.67	0.071	0.986	1	0.478	0.051	1	1	0	0.551
2413869	1	1	0.67	0.071	0.986	1	0.478	0.052	1	1	0	0.564
2500000	1	1	0.671	0.071	0.986	1	0.481	0.052	1	1	0	0.629
2556152	1	1	0.673	0.071	0.986	1	0.481	0.052	1	1	0	0.668
2600000	1	1	0.673	0.071	0.986	1	0.481	0.052	1	1	0	0.693
2700000	1	1	0.674	0.072	0.986	1	0.482	0.052	1	1	0	0.74
2706821	1	1	0.674	0.072	0.986	1	0.482	0.052	1	1	0	0.743
2800000	1	1	0.675	0.074	0.986	1	0.482	0.053	1	1	0	0.778
2866371	1	1	0.676	0.074	0.986	1	0.483	0.053	1	1	0	0.794
2900000	1	1	0.676	0.074	0.986	1	0.484	0.053	1	1	0	0.804
3000000	1	1	0.679	0.074	0.986	1	0.488	0.053	1	1	0	0.814
3035326	1	1	0.679	0.074	0.986	1	0.489	0.054	1	1	0	0.818
3214240	1	1	0.68	0.074	0.986	1	0.491	0.054	1	1	0	0.826
3403699	1	1	0.681	0.074	0.986	1	0.493	0.055	1	1	0.006	0.826
3604326	1	1	0.682	0.075	0.986	1	0.493	0.055	1	1	0.211	0.826
3816778	1	1	0.685	0.075	0.986	1	0.494	0.055	1	1	0.82	0.826
4000000	1	1	0.688	0.075	0.986	1	0.494	0.056	1	1	0.992	0.826
4041754	1	1	0.689	0.076	0.986	1	0.494	0.056	1	1	0.997	0.826
4279990	1	1	0.69	0.076	0.986	1	0.498	0.057	1	1	1	0.826
4532269	1	1	0.691	0.076	0.986	1	0.499	0.058	1	1	1	0.826
4799418	1	1	0.692	0.077	0.986	1	0.5	0.059	1	1	1	0.826
5000000	1	1	0.695	0.077	0.986	1	0.5	0.059	1	1	1	0.826
5082313	1	1	0.695	0.077	0.986	1	0.5	0.06	1	1	1	0.826
5381884	1	1	0.699	0.078	0.986	1	0.502	0.061	1	1	1	0.826
5699113	1	1	0.7	0.08	0.986	1	0.504	0.062	1	1	1	0.826
6000000	1	1	0.703	0.083	0.986	1	0.505	0.062	1	1	1	0.826
6035040	1	1	0.703	0.083	0.986	1	0.505	0.062	1	1	1	0.826
6390768	1	1	0.703	0.083	0.986	1	0.505	0.063	1	1	1	0.826
6767464	1	1	0.705	0.084	0.986	1	0.507	0.064	1	1	1	0.826
7000000	1	1	0.708	0.085	0.986	1	0.508	0.064	1	1	1	0.826
7166363	1	1	0.708	0.085	0.986	1	0.508	0.064	1	1	1	0.826
7588776	1	1	0.71	0.085	0.986	1	0.51	0.064	1	1	1	0.826
8000000	1	1	0.714	0.086	0.986	1	0.511	0.064	1	1	1	0.826
8036087	1	1	0.714	0.086	0.986	1	0.511	0.064	1	1	1	0.826
8509764	1	1	0.714	0.087	0.986	1	0.513	0.064	1	1	1	0.826
9000000	1	1	0.715	0.088	0.986	1	0.514	0.066	1	1	1	0.826
9011362	1	1	0.715	0.088	0.986	1	0.514	0.066	1	1	1	0.826
9542525	1	1	0.716	0.088	0.986	1	0.515	0.066	1	1	1	0.826
10000000	1	1	0.717	0.088	0.986	1	0.515	0.067	1	1	1	0.826
10104998	1	1	0.719	0.088	0.986	1	0.515	0.067	1	1	1	0.826
10700624	1	1	0.722	0.088	0.986	1	0.515	0.068	1	1	1	0.826
11000000	1	1	0.723	0.088	0.986	1	0.515	0.068	1	1	1	0.826
11331359	1	1	0.725	0.089	0.986	1	0.516	0.068	1	1	1	0.826
11999272	1	1	0.729	0.091	0.986	1	0.517	0.068	1	1	1	0.826
12000000	1	1	0.729	0.091	0.986	1	0.517	0.068	1	1	1	0.826
12706554	1	1	0.73	0.095	0.986	1	0.519	0.068	1	1	1	0.826
13000000	1	1	0.73	0.095	0.986	1	0.519	0.068	1	1	1	0.826
13455527	1	1	0.731	0.096	0.986	1	0.519	0.069	1	1	1	0.826
14000000	1	1	0.731	0.096	0.986	1	0.519	0.07	1	1	1	0.826
14248646	1	1	0.732	0.096	0.986	1	0.521	0.07	1	1	1	0.826
15000000	1	1	0.732	0.097	0.986	1	0.523	0.073	1	1	1	0.826
15088515	1	1	0.733	0.097	0.986	1	0.523	0.075	1	1	1	0.826
15977889	1	1	0.736	0.098	0.986	1	0.525	0.075	1	1	1	0.826
16000000	1	1	0.736	0.098	0.986	1	0.525	0.075	1	1	1	0.826
16919685	1	1	0.737	0.101	0.986	1	0.525	0.075	1	1	1	0.826
17000000	1	1	0.737	0.101	0.986	1	0.525	0.075	1	1	1	0.826
17916995	1	1	0.737	0.103	0.986	1	0.526	0.075	1	1	1	0.826
18000000	1	1	0.737	0.103	0.986	1	0.526	0.076	1	1	1	0.826
18973090	1	1	0.737	0.104	0.986	1	0.526	0.076	1	1	1	0.826
19000000	1	1	0.737	0.104	0.986	1	0.526	0.076	1	1	1	0.826
20000000	1	1	0.738	0.104	0.986	1	0.529	0.078	1	1	1	0.826
20091436	1	1	0.738	0.104	0.986	1	0.529	0.078	1	1	1	0.826
21000000	1	1	0.739	0.106	0.986	1	0.53	0.078	1	1	1	0.826
21275701	1	1	0.739	0.106	0.986	1	0.531	0.079	1	1	1	0.826
22000000	1	1	0.744	0.106	0.986	1	0.532	0.081	1	1	1	0.826
22529770	1	1	0.746	0.107	0.986	1	0.534	0.081	1	1	1	0.826
23000000	1	1	0.746	0.107	0.986	1	0.534	0.081	1	1	1	0.826
23857760	1	1	0.746	0.108	0.986	1	0.535	0.082	1	1	1	0.826
24000000	1	1	0.746	0.109	0.986	1	0.535	0.083	1	1	1	0.826
25000000	1	1	0.748	0.11	0.986	1	0.537	0.083	1	1	1	0.826
25264026	1	1	0.748	0.11	0.986	1	0.539	0.083	1	1	1	0.826
26000000	1	1	0.749	0.11	0.986	1	0.542	0.084	1	1	1	0.826
26753183	1	1	0.751	0.11	0.986	1	0.542	0.084	1	1	1	0.826
27000000	1	1	0.752	0.11	0.986	1	0.542	0.084	1	1	1	0.826
28000000	1	1	0.752	0.111	0.986	1	0.543	0.084	1	1	1	0.826
28330116	1	1	0.752	0.111	0.986	1	0.543	0.084	1	1	1	0.826
29000000	1	1	0.752	0.111	0.986	1	0.544	0.084	1	1	1	0.826
30000000	1	1	0.752	0.111	0.986	1	0.544	0.084	1	1	1	0.826


==> figures/data/sufpar-n1000t-best.tsv <==
Time_GOPT	(1+1)_EA	(50+1)_2-IT	(50+1)_EA	(2000+1)_10-IT	(2000+1)_2-IT	(2000+1)_EA
1000	0.01	0	0	0	0	0
1058	0.01	0	0	0	0	0
1121	0.01	0	0	0	0	0
1187	0.01	0	0	0	0	0
1257	0.01	0	0	0	0	0
1331	0.01	0	0	0	0	0
1410	0.01	0	0	0	0	0
1493	0.01	0	0	0	0	0
1581	0.01	0	0	0	0	0
1674	0.01	0	0	0	0	0
1773	0.01	0	0	0	0	0
1877	0.01	0	0	0	0	0
1988	0.01	0	0	0	0	0
2000	0.01	0	0	0	0	0
2105	0.01	0	0	0	0	0
2229	0.01	0	0	0	0	0
2360	0.01	0	0	0	0	0
2500	0.01	0	0	0	0	0
2647	0.01	0	0	0	0	0
2803	0.01	0	0	0	0	0
2968	0.01	0	0	0	0	0
3000	0.01	0	0	0	0	0
3143	0.01	0	0	0	0	0
3329	0.01	0	0	0	0	0
3525	0.01	0	0	0	0	0
3733	0.01	0	0	0	0	0
3953	0.01	0	0	0	0	0
4000	0.01	0	0	0	0	0
4186	0.01	0	0	0	0	0
4432	0.01	0	0	0	0	0
4694	0.01	0	0	0	0	0
4970	0.01	0	0	0	0	0
5000	0.01	0	0	0	0	0
5263	0.01	0	0	0	0	0
5574	0.01	0	0	0	0	0
5902	0.01	0	0	0	0	0
6000	0.01	0	0	0	0	0
6250	0.01	0	0.001	0	0	0
6619	0.01	0	0.007	0	0	0
7000	0.01	0	0.026	0	0	0
7009	0.01	0	0.026	0	0	0
7422	0.01	0	0.073	0	0	0
7860	0.01	0	0.227	0	0	0
8000	0.01	0	0.291	0	0	0
8323	0.01	0	0.466	0	0	0
8813	0.01	0	0.739	0	0	0
9000	0.01	0	0.814	0	0	0
9333	0.01	0	0.905	0	0	0
9883	0.01	0	0.969	0	0	0
10000	0.01	0	0.974	0	0	0
10466	0.01	0	0.983	0	0	0
11000	0.01	0	0.986	0	0	0
11083	0.01	0	0.986	0	0	0
11736	0.01	0	0.986	0	0	0
12000	0.01	0	0.986	0	0	0
12428	0.01	0	0.986	0	0	0
13000	0.01	0	0.986	0	0	0
13160	0.01	0	0.986	0	0	0
13936	0.01	0	0.986	0	0	0
14000	0.01	0	0.986	0	0	0
14757	0.01	0	0.986	0	0	0
15000	0.01	0	0.986	0	0	0
15627	0.01	0.001	0.986	0	0	0
16000	0.01	0.001	0.986	0	0	0
16549	0.01	0.006	0.986	0	0	0
17000	0.01	0.013	0.986	0	0	0
17524	0.01	0.02	0.986	0	0	0
18000	0.01	0.031	0.986	0	0	0
18557	0.01	0.061	0.986	0	0	0
19000	0.01	0.105	0.986	0	0	0
19651	0.01	0.184	0.986	0	0	0
20000	0.01	0.227	0.986	0	0	0
20809	0.01	0.331	0.986	0	0	0
21000	0.01	0.37	0.986	0	0	0
22000	0.01	0.546	0.986	0	0	0
22036	0.01	0.549	0.986	0	0	0
23000	0.01	0.69	0.986	0	0	0
23335	0.01	0.739	0.986	0	0	0
24000	0.01	0.822	0.986	0	0	0
24710	0.01	0.883	0.986	0	0	0
25000	0.01	0.898	0.986	0	0	0
26000	0.01	0.942	0.986	0	0	0
26167	0.01	0.951	0.986	0	0	0
27000	0.01	0.97	0.986	0	0	0
27709	0.01	0.978	0.986	0	0	0
28000	0.01	0.984	0.986	0	0	0
29000	0.01	0.994	0.986	0	0	0
29342	0.01	0.995	0.986	0	0	0
30000	0.01	0.997	0.986	0	0	0
31072	0.01	0.999	0.986	0	0	0
32903	0.01	1	0.986	0	0	0
34843	0.01	1	0.986	0	0	0
36897	0.01	1	0.986	0	0	0
39071	0.01	1	0.986	0	0	0
40000	0.01	1	0.986	0	0	0
41375	0.01	1	0.986	0	0	0
43813	0.01	1	0.986	0	0	0
46396	0.01	1	0.986	0	0	0
49131	0.01	1	0.986	0	0	0
50000	0.01	1	0.986	0	0	0
52027	0.01	1	0.986	0	0	0
55093	0.01	1	0.986	0	0	0
58341	0.01	1	0.986	0	0	0
60000	0.01	1	0.986	0	0	0
61780	0.01	1	0.986	0	0	0
65421	0.01	1	0.986	0	0	0
69277	0.01	1	0.986	0	0	0
70000	0.01	1	0.986	0	0	0
73361	0.01	1	0.986	0	0	0
77685	0.01	1	0.986	0	0	0
80000	0.01	1	0.986	0	0	0
82264	0.01	1	0.986	0	0	0
87113	0.01	1	0.986	0	0	0
90000	0.01	1	0.986	0	0	0
92248	0.01	1	0.986	0	0	0
97685	0.01	1	0.986	0	0	0
100000	0.01	1	0.986	0	0	0
103443	0.01	1	0.986	0	0	0
109541	0.01	1	0.986	0	0	0
110000	0.01	1	0.986	0	0	0
115997	0.01	1	0.986	0	0	0
120000	0.01	1	0.986	0	0	0
122835	0.01	1	0.986	0	0	0
130000	0.01	1	0.986	0	0	0
130075	0.01	1	0.986	0	0	0
137742	0.01	1	0.986	0	0	0
140000	0.01	1	0.986	0	0	0
145861	0.01	1	0.986	0	0	0
150000	0.01	1	0.986	0	0	0
154459	0.01	1	0.986	0	0	0
160000	0.01	1	0.986	0	0	0
163564	0.01	1	0.986	0	0	0
170000	0.01	1	0.986	0	0	0
173205	0.01	1	0.986	0	0	0
180000	0.01	1	0.986	0	0	0
183414	0.01	1	0.986	0	0	0.001
190000	0.01	1	0.986	0	0	0.001
194225	0.01	1	0.986	0	0	0.001
200000	0.01	1	0.986	0	0	0.003
205673	0.01	1	0.986	0	0	0.006
210000	0.01	1	0.986	0	0	0.012
217797	0.01	1	0.986	0	0	0.032
220000	0.01	1	0.986	0	0	0.041
230000	0.01	1	0.986	0	0	0.111
230634	0.01	1	0.986	0	0	0.121
240000	0.01	1	0.986	0	0	0.252
244229	0.01	1	0.986	0	0	0.356
250000	0.01	1	0.986	0	0	0.501
258625	0.01	1	0.986	0	0	0.713
260000	0.01	1	0.986	0	0	0.742
270000	0.01	1	0.986	0	0	0.89
273869	0.01	1	0.986	0	0	0.924
280000	0.01	1	0.986	0	0	0.956
290000	0.01	1	0.986	0	0	0.989
290012	0.01	1	0.986	0	0	0.989
300000	0.01	1	0.986	0	0	0.999
307106	0.01	1	0.986	0	0	1
325208	0.01	1	0.986	0	0	1
344377	0.01	1	0.986	0	0	1
364676	0.01	1	0.986	0	0	1
386172	0.01	1	0.986	0	0	1
400000	0.01	1	0.986	0	0	1
408934	0.01	1	0.986	0	0	1
433038	0.01	1	0.986	0	0	1
458563	0.01	1	0.986	0	0	1
485593	0.01	1	0.986	0	0	1
500000	0.01	1	0.986	0	0	1
514216	0.01	1	0.986	0	0	1
544525	0.01	1	0.986	0	0	1
576622	0.01	1	0.986	0	0	1
600000	0.01	1	0.986	0	0	1
610610	0.01	1	0.986	0	0	1
646602	0.01	1	0.986	0	0	1
684715	0.01	1	0.986	0	0	1
700000	0.01	1	0.986	0	0	1
725075	0.01	1	0.986	0	0	1
767813	0.01	1	0.986	0	0	1
800000	0.01	1	0.986	0	0	1
813071	0.01	1	0.986	0	0	1
860997	0.01	1	0.986	0	0.013	1
900000	0.01	1	0.986	0	0.319	1
911747	0.01	1	0.986	0	0.494	1
965489	0.01	1	0.986	0	0.978	1
1000000	0.01	1	0.986	0	0.998	1
1022398	0.01	1	0.986	0	1	1
1082662	0.01	1	0.986	0	1	1
1100000	0.01	1	0.986	0	1	1
1146479	0.01	1	0.986	0	1	1
1200000	0.01	1	0.986	0	1	1
1214057	0.01	1	0.986	0	1	1
1285618	0.01	1	0.986	0	1	1
1300000	0.01	1	0.986	0	1	1
1361397	0.01	1	0.986	0	1	1
1400000	0.01	1	0.986	0	1	1
1441643	0.01	1	0.986	0	1	1
1500000	0.01	1	0.986	0.003	1	1
1526619	0.01	1	0.986	0.005	1	1
1600000	0.01	1	0.986	0.013	1	1
1616603	0.01	1	0.986	0.016	1	1
1700000	0.01	1	0.986	0.025	1	1
1711892	0.01	1	0.986	0.027	1	1
1800000	0.01	1	0.986	0.046	1	1
1812797	0.01	1	0.986	0.052	1	1
1900000	0.01	1	0.986	0.087	1	1
1919650	0.01	1	0.986	0.094	1	1
2000000	0.01	1	0.986	0.149	1	1
2032802	0.01	1	0.986	0.168	1	1
2100000	0.01	1	0.986	0.234	1	1
2152623	0.01	1	0.986	0.278	1	1
2200000	0.01	1	0.986	0.331	1	1
2279507	0.01	1	0.986	0.417	1	1
2300000	0.01	1	0.986	0.434	1	1
2400000	0.01	1	0.986	0.551	1	1
2413869	0.01	1	0.986	0.564	1	1
2500000	0.01	1	0.986	0.629	1	1
2556152	0.01	1	0.986	0.668	1	1
2600000	0.01	1	0.986	0.693	1	1
2700000	0.01	1	0.986	0.74	1	1
2706821	0.01	1	0.986	0.743	1	1
2800000	0.01	1	0.986	0.778	1	1
2866371	0.01	1	0.986	0.794	1	1
2900000	0.01	1	0.986	0.804	1	1
3000000	0.01	1	0.986	0.814	1	1
3035326	0.01	1	0.986	0.818	1	1
3214240	0.01	1	0.986	0.826	1	1
3403699	0.01	1	0.986	0.826	1	1
3604326	0.01	1	0.986	0.826	1	1
3816778	0.01	1	0.986	0.826	1	1
4000000	0.01	1	0.986	0.826	1	1
4041754	0.01	1	0.986	0.826	1	1
4279990	0.01	1	0.986	0.826	1	1
4532269	0.01	1	0.986	0.826	1	1
4799418	0.01	1	0.986	0.826	1	1
5000000	0.01	1	0.986	0.826	1	1
5082313	0.01	1	0.986	0.826	1	1
5381884	0.01	1	0.986	0.826	1	1
5699113	0.01	1	0.986	0.826	1	1
6000000	0.01	1	0.986	0.826	1	1
6035040	0.01	1	0.986	0.826	1	1
6390768	0.01	1	0.986	0.826	1	1
6767464	0.01	1	0.986	0.826	1	1
7000000	0.01	1	0.986	0.826	1	1
7166363	0.01	1	0.986	0.826	1	1
7588776	0.01	1	0.986	0.826	1	1
8000000	0.01	1	0.986	0.826	1	1
8036087	0.01	1	0.986	0.826	1	1
8509764	0.01	1	0.986	0.826	1	1
9000000	0.01	1	0.986	0.826	1	1
9011362	0.01	1	0.986	0.826	1	1
9542525	0.01	1	0.986	0.826	1	1
10000000	0.01	1	0.986	0.826	1	1
10104998	0.01	1	0.986	0.826	1	1
10700624	0.01	1	0.986	0.826	1	1
11000000	0.01	1	0.986	0.826	1	1
11331359	0.01	1	0.986	0.826	1	1
11999272	0.01	1	0.986	0.826	1	1
12000000	0.01	1	0.986	0.826	1	1
12706554	0.01	1	0.986	0.826	1	1
13000000	0.01	1	0.986	0.826	1	1
13455527	0.01	1	0.986	0.826	1	1
14000000	0.01	1	0.986	0.826	1	1
14248646	0.01	1	0.986	0.826	1	1
15000000	0.01	1	0.986	0.826	1	1
15088515	0.01	1	0.986	0.826	1	1
15977889	0.01	1	0.986	0.826	1	1
16000000	0.01	1	0.986	0.826	1	1
16919685	0.01	1	0.986	0.826	1	1
17000000	0.01	1	0.986	0.826	1	1
17916995	0.01	1	0.986	0.826	1	1
18000000	0.01	1	0.986	0.826	1	1
18973090	0.01	1	0.986	0.826	1	1
19000000	0.01	1	0.986	0.826	1	1
20000000	0.01	1	0.986	0.826	1	1
20091436	0.01	1	0.986	0.826	1	1
21000000	0.01	1	0.986	0.826	1	1
21275701	0.01	1	0.986	0.826	1	1
22000000	0.01	1	0.986	0.826	1	1
22529770	0.01	1	0.986	0.826	1	1
23000000	0.01	1	0.986	0.826	1	1
23857760	0.01	1	0.986	0.826	1	1
24000000	0.01	1	0.986	0.826	1	1
25000000	0.01	1	0.986	0.826	1	1
25264026	0.01	1	0.986	0.826	1	1
26000000	0.01	1	0.986	0.826	1	1
26753183	0.01	1	0.986	0.826	1	1
27000000	0.01	1	0.986	0.826	1	1
28000000	0.01	1	0.986	0.826	1	1
28330116	0.01	1	0.986	0.826	1	1
29000000	0.01	1	0.986	0.826	1	1
30000000	0.01	1	0.986	0.826	1	1


==> figures/data/sufpar-n1000t-both-a2.tsv <==
Time_BOTH	(100+1)_EA	(100+1)_2-IT	(100+1)_4-IT	(100+1)_6-IT	(100+1)_10-IT	(50+1)_EA	(50+1)_2-IT	(50+1)_4-IT	(50+1)_6-IT	(50+1)_10-IT
1000	0	0	0	0	0	0	0	0	0	0
1058	0	0	0	0	0	0	0	0	0	0
1121	0	0	0	0	0	0	0	0	0	0
1187	0	0	0	0	0	0	0	0	0	0
1257	0	0	0	0	0	0	0	0	0	0
1331	0	0	0	0	0	0	0	0	0	0
1410	0	0	0	0	0	0	0	0	0	0
1493	0	0	0	0	0	0	0	0	0	0
1581	0	0	0	0	0	0	0	0	0	0
1674	0	0	0	0	0	0	0	0	0	0
1773	0	0	0	0	0	0	0	0	0	0
1877	0	0	0	0	0	0	0	0	0	0
1988	0	0	0	0	0	0	0	0	0	0
2000	0	0	0	0	0	0	0	0	0	0
2105	0	0	0	0	0	0	0	0	0	0
2229	0	0	0	0	0	0	0	0	0	0
2360	0	0	0	0	0	0	0	0	0	0
2500	0	0	0	0	0	0	0	0	0	0
2647	0	0	0	0	0	0	0	0	0	0
2803	0	0	0	0	0	0	0	0	0	0
2968	0	0	0	0	0	0	0	0	0	0
3000	0	0	0	0	0	0	0	0	0	0
3143	0	0	0	0	0	0	0	0	0	0
3329	0	0	0	0	0	0	0	0	0	0
3525	0	0	0	0	0	0	0	0	0	0
3733	0	0	0	0	0	0	0	0	0	0
3953	0	0	0	0	0	0	0	0	0	0
4000	0	0	0	0	0	0	0	0	0	0
4186	0	0	0	0	0	0	0	0	0	0
4432	0	0	0	0	0	0	0	0	0	0
4694	0	0	0	0	0	0	0	0	0	0
4970	0	0	0	0	0	0	0	0	0	0
5000	0	0	0	0	0	0	0	0	0	0
5263	0	0	0	0	0	0	0	0	0	0
5574	0	0	0	0	0	0	0	0	0	0
5902	0	0	0	0	0	0	0	0	0	0
6000	0	0	0	0	0	0	0	0	0	0
6250	0	0	0	0	0	0	0	0	0	0
6619	0	0	0	0	0	0	0	0	0	0
7000	0	0	0	0	0	0	0	0	0	0
7009	0	0	0	0	0	0	0	0	0	0
7422	0	0	0	0	0	0	0	0	0	0
7860	0	0	0	0	0	0	0	0	0	0
8000	0	0	0	0	0	0	0	0	0	0
8323	0	0	0	0	0	0	0	0	0	0
8813	0	0	0	0	0	0	0	0	0	0
9000	0	0	0	0	0	0	0	0	0	0
9333	0	0	0	0	0	0	0	0	0	0
9883	0	0	0	0	0	0	0	0	0	0
10000	0	0	0	0	0	0	0	0	0	0
10466	0	0	0	0	0	0	0	0	0	0
11000	0	0	0	0	0	0	0	0	0	0
11083	0	0	0	0	0	0	0	0	0	0
11736	0	0	0	0	0	0	0	0	0	0
12000	0	0	0	0	0	0	0	0	0	0
12428	0	0	0	0	0	0	0	0	0	0
13000	0	0	0	0	0	0	0	0	0	0
13160	0	0	0	0	0	0	0	0	0	0
13936	0	0	0	0	0	0	0	0	0	0
14000	0	0	0	0	0	0	0	0	0	0
14757	0	0	0	0	0	0	0	0	0	0
15000	0	0	0	0	0	0	0	0	0	0
15627	0	0	0	0	0	0	0	0	0	0
16000	0	0	0	0	0	0	0	0	0	0
16549	0	0	0	0	0	0	0	0	0	0
17000	0	0	0	0	0	0	0	0	0	0
17524	0	0	0	0	0	0	0	0	0	0
18000	0	0	0	0	0	0	0	0	0	0
18557	0	0	0	0	0	0	0	0	0	0
19000	0	0	0	0	0	0	0	0	0	0
19651	0	0	0	0	0	0	0	0	0	0
20000	0	0	0	0	0	0	0	0	0	0
20809	0	0	0	0	0	0	0	0	0	0
21000	0	0	0	0	0	0	0	0	0	0
22000	0	0	0	0	0	0	0	0	0	0
22036	0	0	0	0	0	0	0	0	0	0
23000	0	0	0	0	0	0	0	0	0	0
23335	0	0	0	0	0	0	0	0	0	0
24000	0	0	0	0	0	0	0	0	0	0
24710	0	0	0	0	0	0	0	0	0	0
25000	0	0	0	0	0	0	0	0	0	0
26000	0	0	0	0	0	0	0	0	0	0
26167	0	0	0	0	0	0	0	0	0	0
27000	0	0	0	0	0	0	0	0	0	0
27709	0	0	0	0	0	0	0	0	0	0
28000	0	0	0	0	0	0	0	0	0	0
29000	0	0	0	0	0	0	0	0	0	0
29342	0	0	0	0	0	0	0	0	0	0
30000	0	0	0	0	0	0	0	0	0	0
31072	0	0	0	0	0	0	0	0	0	0
32903	0	0	0	0	0	0	0	0	0	0
34843	0	0	0	0	0	0	0	0	0	0
36897	0	0	0	0	0	0	0	0	0	0
39071	0	0	0	0	0	0	0	0	0	0
40000	0	0	0	0	0	0	0	0	0	0
41375	0	0	0	0	0	0	0	0	0	0
43813	0	0	0	0	0	0	0	0	0	0
46396	0	0	0	0	0	0	0	0	0	0
49131	0	0	0	0	0	0	0	0	0	0
50000	0	0	0	0	0	0	0	0	0	0
52027	0	0	0	0	0	0	0	0	0	0
55093	0	0	0	0	0	0	0	0	0	0
58341	0	0	0	0	0	0	0	0	0	0
60000	0	0	0	0	0	0	0	0	0	0
61780	0	0	0	0	0	0	0	0	0	0
65421	0	0	0	0	0	0	0	0	0	0
69277	0	0	0	0	0	0	0	0	0	0
70000	0	0	0	0	0	0	0	0	0	0
73361	0	0	0	0	0	0	0	0	0	0
77685	0	0	0	0	0	0	0	0	0	0
80000	0	0	0	0	0	0	0	0	0	0
82264	0	0	0	0	0	0	0	0	0	0
87113	0	0	0	0	0	0	0	0	0	0
90000	0	0	0	0	0	0	0	0	0	0
92248	0	0	0	0	0	0	0	0	0	0
97685	0	0	0	0	0	0	0	0	0	0
100000	0	0	0	0	0	0	0	0	0	0
103443	0	0	0	0	0	0	0	0	0	0
109541	0	0	0	0	0	0	0	0	0	0
110000	0	0	0	0	0	0	0	0	0	0
115997	0	0	0	0	0	0	0	0	0	0
120000	0	0	0	0	0	0	0	0	0	0
122835	0	0	0	0	0	0	0	0	0	0
130000	0	0	0	0	0	0	0	0	0	0
130075	0	0	0	0	0	0	0	0	0	0
137742	0	0	0	0	0	0	0	0	0	0
140000	0	0	0	0	0	0	0	0	0	0
145861	0	0	0	0	0	0	0	0	0	0
150000	0	0	0	0	0	0	0	0	0	0
154459	0	0	0	0	0	0	0	0	0	0
160000	0	0	0	0	0	0	0	0	0	0
163564	0	0	0	0	0	0	0	0	0	0
170000	0	0	0	0	0	0	0	0	0	0
173205	0	0	0	0	0	0	0	0	0	0
180000	0	0	0	0	0	0	0	0	0	0
183414	0	0	0	0	0	0	0	0	0	0
190000	0	0	0	0	0	0	0	0	0	0
194225	0	0	0	0	0	0	0	0	0	0
200000	0	0	0	0	0	0	0	0	0	0
205673	0	0	0	0	0	0	0	0	0	0
210000	0	0	0	0	0	0	0	0	0	0
217797	0	0	0	0	0	0	0	0	0	0
220000	0	0	0	0	0	0	0	0	0	0
230000	0	0	0	0	0	0	0	0	0	0
230634	0	0	0	0	0	0	0	0	0	0
240000	0	0	0	0	0	0	0	0	0	0
244229	0	0	0	0	0	0	0	0	0	0
250000	0	0	0	0	0	0	0	0	0	0
258625	0	0	0	0	0	0	0	0	0	0
260000	0	0	0	0	0	0	0	0	0	0
270000	0	0	0	0	0	0	0	0	0	0
273869	0	0	0	0	0	0	0	0	0	0
280000	0	0	0	0	0	0	0	0	0	0
290000	0	0	0	0	0	0	0	0	0	0
290012	0	0	0	0	0	0	0	0	0	0
300000	0	0	0	0	0	0	0	0	0.001	0
307106	0	0	0	0	0	0	0	0	0.002	0.001
325208	0	0	0	0	0	0	0	0.002	0.003	0.002
344377	0	0	0	0	0	0	0	0.002	0.007	0.002
364676	0	0	0	0	0	0	0	0.004	0.011	0.003
386172	0	0	0	0	0	0	0	0.006	0.016	0.005
400000	0	0	0	0	0	0	0	0.006	0.017	0.008
408934	0	0	0	0	0	0	0	0.006	0.018	0.008
433038	0	0	0	0	0	0	0	0.007	0.022	0.013
458563	0	0	0	0	0	0	0	0.007	0.026	0.013
485593	0	0	0	0	0	0	0	0.007	0.032	0.025
500000	0	0	0	0	0	0	0	0.007	0.034	0.025
514216	0	0	0	0	0	0	0	0.007	0.036	0.027
544525	0	0	0	0	0.001	0	0	0.007	0.038	0.027
576622	0	0	0	0	0.001	0	0	0.008	0.04	0.027
600000	0	0	0	0	0.002	0	0	0.008	0.041	0.027
610610	0	0	0	0	0.002	0	0	0.008	0.042	0.027
646602	0	0	0	0.007	0.002	0	0	0.009	0.043	0.027
684715	0	0	0	0.012	0.005	0	0	0.009	0.045	0.027
700000	0	0	0	0.018	0.005	0	0	0.009	0.045	0.027
725075	0	0	0	0.028	0.007	0	0	0.009	0.045	0.027
767813	0	0	0	0.04	0.011	0	0	0.009	0.049	0.027
800000	0	0	0	0.047	0.013	0	0	0.009	0.056	0.027
813071	0	0	0	0.047	0.014	0	0	0.009	0.056	0.027
860997	0	0	0	0.05	0.029	0	0	0.01	0.059	0.027
900000	0	0	0	0.05	0.036	0	0	0.01	0.061	0.029
911747	0	0	0	0.052	0.039	0	0	0.01	0.061	0.029
965489	0	0	0	0.055	0.052	0	0	0.01	0.062	0.03
1000000	0	0	0	0.058	0.058	0	0	0.01	0.063	0.03
1022398	0	0	0	0.059	0.058	0	0	0.01	0.064	0.031
1082662	0	0	0	0.059	0.058	0	0	0.01	0.067	0.031
1100000	0	0	0	0.06	0.058	0	0	0.01	0.068	0.031
1146479	0	0	0	0.061	0.058	0	0	0.01	0.069	0.031
1200000	0	0	0	0.066	0.058	0	0	0.01	0.071	0.031
1214057	0	0	0	0.067	0.058	0	0	0.01	0.072	0.031
1285618	0	0	0	0.068	0.058	0	0	0.01	0.073	0.032
1300000	0	0	0	0.068	0.058	0	0	0.01	0.073	0.032
1361397	0	0	0	0.07	0.059	0	0	0.01	0.074	0.032
1400000	0	0	0	0.071	0.059	0	0	0.01	0.075	0.032
1441643	0	0	0	0.074	0.06	0	0	0.01	0.076	0.032
1500000	0	0	0	0.075	0.06	0	0	0.01	0.077	0.036
1526619	0	0	0	0.075	0.06	0	0	0.01	0.077	0.036
1600000	0	0	0	0.075	0.06	0	0	0.01	0.079	0.036
1616603	0	0	0	0.075	0.06	0	0	0.01	0.079	0.036
1700000	0	0	0	0.077	0.06	0	0	0.01	0.082	0.036
1711892	0	0	0	0.078	0.06	0	0	0.01	0.082	0.036
1800000	0	0	0	0.078	0.06	0	0	0.01	0.082	0.036
1812797	0	0	0	0.078	0.06	0	0	0.01	0.082	0.037
1900000	0	0	0	0.078	0.06	0	0	0.01	0.083	0.038
1919650	0	0	0	0.078	0.06	0	0	0.01	0.083	0.039
2000000	0	0	0	0.078	0.061	0	0	0.01	0.087	0.039
2032802	0	0	0	0.08	0.061	0	0	0.01	0.087	0.039
2100000	0	0	0	0.081	0.061	0	0	0.01	0.088	0.039
2152623	0	0	0	0.082	0.061	0	0	0.01	0.088	0.039
2200000	0	0	0	0.082	0.061	0	0	0.01	0.088	0.039
2279507	0	0	0	0.083	0.061	0	0	0.01	0.088	0.04
2300000	0	0	0	0.085	0.061	0	0	0.01	0.089	0.04
2400000	0	0	0	0.086	0.061	0	0	0.011	0.092	0.041
2413869	0	0	0	0.086	0.061	0	0	0.011	0.092	0.042
2500000	0	0	0	0.087	0.061	0	0	0.012	0.095	0.042
2556152	0	0	0	0.089	0.061	0	0	0.012	0.095	0.042
2600000	0	0	0	0.089	0.061	0	0	0.012	0.095	0.042
2700000	0	0	0	0.09	0.062	0	0	0.012	0.096	0.042
2706821	0	0	0	0.09	0.062	0	0	0.012	0.096	0.042
2800000	0	0	0	0.091	0.064	0	0	0.012	0.096	0.043
2866371	0	0	0.001	0.092	0.064	0	0	0.012	0.097	0.043
2900000	0	0	0.001	0.092	0.064	0	0	0.012	0.098	0.043
3000000	0	0	0.001	0.095	0.064	0	0	0.012	0.102	0.043
3035326	0	0	0.001	0.095	0.064	0	0	0.012	0.103	0.044
3214240	0	0	0.001	0.096	0.064	0	0	0.012	0.105	0.044
3403699	0	0	0.001	0.097	0.064	0	0	0.012	0.107	0.045
3604326	0	0	0.001	0.098	0.065	0	0	0.013	0.107	0.045
3816778	0	0	0.001	0.101	0.065	0	0	0.015	0.108	0.045
4000000	0	0	0.001	0.104	0.065	0	0	0.015	0.108	0.046
4041754	0	0	0.001	0.105	0.066	0	0	0.015	0.108	0.046
4279990	0	0	0.001	0.106	0.066	0	0	0.015	0.112	0.047
4532269	0	0	0.001	0.107	0.066	0	0	0.016	0.113	0.048
4799418	0	0	0.001	0.108	0.067	0	0	0.017	0.114	0.049
5000000	0	0	0.001	0.111	0.067	0	0	0.017	0.114	0.049
5082313	0	0	0.001	0.111	0.067	0	0	0.017	0.114	0.05
5381884	0	0	0.001	0.115	0.068	0	0	0.017	0.116	0.051
5699113	0	0	0.001	0.116	0.07	0	0	0.017	0.118	0.052
6000000	0	0	0.001	0.119	0.073	0	0	0.017	0.119	0.052
6035040	0	0	0.001	0.119	0.073	0	0	0.017	0.119	0.052
6390768	0	0	0.001	0.119	0.073	0	0	0.017	0.119	0.053
6767464	0	0	0.001	0.121	0.074	0	0	0.017	0.121	0.054
7000000	0	0	0.001	0.124	0.075	0	0	0.017	0.122	0.054
7166363	0	0	0.001	0.124	0.075	0	0	0.017	0.122	0.054
7588776	0	0	0.001	0.126	0.075	0	0	0.018	0.124	0.054
8000000	0	0	0.001	0.13	0.076	0	0	0.018	0.125	0.054
8036087	0	0	0.001	0.13	0.076	0	0	0.019	0.125	0.054
8509764	0	0	0.001	0.13	0.077	0	0	0.019	0.127	0.054
9000000	0	0	0.001	0.131	0.078	0	0	0.021	0.128	0.056
9011362	0	0	0.001	0.131	0.078	0	0	0.021	0.128	0.056
9542525	0	0	0.001	0.132	0.078	0	0	0.021	0.129	0.056
10000000	0	0	0.001	0.133	0.078	0	0	0.021	0.129	0.057
10104998	0	0	0.001	0.135	0.078	0	0	0.021	0.129	0.057
10700624	0	0	0.001	0.138	0.078	0	0	0.021	0.129	0.058
11000000	0	0	0.001	0.139	0.078	0	0	0.022	0.129	0.058
11331359	0	0	0.001	0.141	0.079	0	0	0.022	0.13	0.058
11999272	0	0	0.001	0.145	0.081	0	0	0.023	0.131	0.058
12000000	0	0	0.001	0.145	0.081	0	0	0.023	0.131	0.058
12706554	0	0	0.001	0.146	0.085	0	0	0.025	0.133	0.058
13000000	0	0	0.001	0.146	0.085	0	0	0.025	0.133	0.058
13455527	0	0	0.001	0.147	0.086	0	0	0.025	0.133	0.059
14000000	0	0	0.001	0.147	0.086	0	0	0.026	0.133	0.06
14248646	0	0	0.001	0.148	0.086	0	0	0.026	0.135	0.06
15000000	0	0	0.001	0.148	0.087	0	0	0.026	0.137	0.063
15088515	0	0	0.001	0.149	0.087	0	0	0.026	0.137	0.065
15977889	0	0	0.001	0.152	0.088	0	0	0.026	0.139	0.065
16000000	0	0	0.001	0.152	0.088	0	0	0.026	0.139	0.065
16919685	0	0	0.001	0.153	0.091	0	0	0.027	0.139	0.065
17000000	0	0	0.001	0.153	0.091	0	0	0.027	0.139	0.065
17916995	0	0	0.001	0.153	0.093	0	0	0.027	0.14	0.065
18000000	0	0	0.001	0.153	0.093	0	0	0.027	0.14	0.066
18973090	0	0	0.001	0.153	0.094	0	0	0.027	0.14	0.066
19000000	0	0	0.001	0.153	0.094	0	0	0.027	0.14	0.066
20000000	0	0	0.001	0.154	0.094	0	0	0.027	0.143	0.068
20091436	0	0	0.001	0.154	0.094	0	0	0.027	0.143	0.068
21000000	0	0	0.001	0.155	0.096	0	0	0.027	0.144	0.068
21275701	0	0	0.001	0.155	0.096	0	0	0.027	0.145	0.069
22000000	0	0	0.001	0.16	0.096	0	0	0.027	0.146	0.071
22529770	0	0	0.001	0.162	0.097	0	0	0.027	0.148	0.071
23000000	0	0	0.001	0.162	0.097	0	0	0.027	0.148	0.071
23857760	0	0	0.001	0.162	0.098	0	0	0.027	0.149	0.072
24000000	0	0	0.001	0.162	0.099	0	0	0.027	0.149	0.073
25000000	0	0	0.001	0.164	0.1	0	0	0.027	0.151	0.073
25264026	0	0	0.001	0.164	0.1	0	0	0.027	0.153	0.073
26000000	0	0	0.001	0.165	0.1	0	0	0.027	0.156	0.074
26753183	0	0	0.001	0.167	0.1	0	0	0.027	0.156	0.074
27000000	0	0	0.001	0.168	0.1	0	0	0.027	0.156	0.074
28000000	0	0	0.001	0.168	0.101	0	0	0.027	0.157	0.074
28330116	0	0	0.001	0.168	0.101	0	0	0.027	0.157	0.074
29000000	0	0	0.001	0.168	0.101	0	0	0.027	0.158	0.074
30000000	0	0	0.001	0.168	0.101	0	0	0.027	0.158	0.074


==> figures/data/sufpar-n1000t-both-a2w.tsv <==
Time_BOTH	(100+1)_EA	(100+1)_2-IT	(100+1)_4-IT	(100+1)_6-IT	(100+1)_10-IT	(50+1)_EA	(50+1)_2-IT	(50+1)_4-IT	(50+1)_6-IT	(50+1)_10-IT
1000	0	0	0	0	0	0	0	0	0	0
1114	0	0	0	0	0	0	0	0	0	0
1242	0	0	0	0	0	0	0	0	0	0
1384	0	0	0	0	0	0	0	0	0	0
1543	0	0	0	0	0	0	0	0	0	0
1719	0	0	0	0	0	0	0	0	0	0
1916	0	0	0	0	0	0	0	0	0	0
2000	0	0	0	0	0	0	0	0	0	0
2136	0	0	0	0	0	0	0	0	0	0
2381	0	0	0	0	0	0	0	0	0	0
2653	0	0	0	0	0	0	0	0	0	0
2957	0	0	0	0	0	0	0	0	0	0
3000	0	0	0	0	0	0	0	0	0	0
3296	0	0	0	0	0	0	0	0	0	0
3674	0	0	0	0	0	0	0	0	0	0
4000	0	0	0	0	0	0	0	0	0	0
4094	0	0	0	0	0	0	0	0	0	0
4563	0	0	0	0	0	0	0	0	0	0
5000	0	0	0	0	0	0	0	0	0	0
5086	0	0	0	0	0	0	0	0	0	0
5669	0	0	0	0	0	0	0	0	0	0
6000	0	0	0	0	0	0	0	0	0	0
6318	0	0	0	0	0	0	0	0	0	0
7000	0	0	0	0	0	0	0	0	0	0
7042	0	0	0	0	0	0	0	0	0	0
7848	0	0	0	0	0	0	0	0	0	0
8000	0	0	0	0	0	0	0	0	0	0
8747	0	0	0	0	0	0	0	0	0	0
9000	0	0	0	0	0	0	0	0	0	0
9749	0	0	0	0	0	0	0	0	0	0
10000	0	0	0	0	0	0	0	0	0	0
10866	0	0	0	0	0	0	0	0	0	0
11000	0	0	0	0	0	0	0	0	0	0
12000	0	0	0	0	0	0	0	0	0	0
12111	0	0	0	0	0	0	0	0	0	0
13000	0	0	0	0	0	0	0	0	0	0
13498	0	0	0	0	0	0	0	0	0	0
14000	0	0	0	0	0	0	0	0	0	0
15000	0	0	0	0	0	0	0	0	0	0
15044	0	0	0	0	0	0	0	0	0	0
16000	0	0	0	0	0	0	0	0	0	0
16767	0	0	0	0	0	0	0	0	0	0
17000	0	0	0	0	0	0	0	0	0	0
18000	0	0	0	0	0	0	0	0	0	0
18688	0	0	0	0	0	0	0	0	0	0
19000	0	0	0	0	0	0	0	0	0	0
20000	0	0	0	0	0	0	0	0	0	0
20828	0	0	0	0	0	0	0	0	0	0
21000	0	0	0	0	0	0	0	0	0	0
22000	0	0	0	0	0	0	0	0	0	0
23000	0	0	0	0	0	0	0	0	0	0
23214	0	0	0	0	0	0	0	0	0	0
24000	0	0	0	0	0	0	0	0	0	0
25000	0	0	0	0	0	0	0	0	0	0
25873	0	0	0	0	0	0	0	0	0	0
26000	0	0	0	0	0	0	0	0	0	0
27000	0	0	0	0	0	0	0	0	0	0
28000	0	0	0	0	0	0	0	0	0	0
28836	0	0	0	0	0	0	0	0	0	0
29000	0	0	0	0	0	0	0	0	0	0
30000	0	0	0	0	0	0	0	0	0	0
32139	0	0	0	0	0	0	0	0	0	0
35821	0	0	0	0	0	0	0	0	0	0
39923	0	0	0	0	0	0	0	0	0	0
40000	0	0	0	0	0	0	0	0	0	0
44496	0	0	0	0	0	0	0	0	0	0
49593	0	0	0	0	0	0	0	0	0	0
50000	0	0	0	0	0	0	0	0	0	0
55273	0	0	0	0	0	0	0	0	0	0
60000	0	0	0	0	0	0	0	0	0	0
61604	0	0	0	0	0	0	0	0	0	0
68660	0	0	0	0	0	0	0	0	0	0
70000	0	0	0	0	0	0	0	0	0	0
76525	0	0	0	0	0	0	0	0	0	0
80000	0	0	0	0	0	0	0	0	0	0
85290	0	0	0	0	0	0	0	0	0	0
90000	0	0	0	0	0	0	0	0	0	0
95059	0	0	0	0	0	0	0	0	0	0
100000	0	0	0	0	0	0	0	0	0	0
105947	0	0	0	0	0	0	0	0	0	0
110000	0	0	0	0	0	0	0	0	0	0
118082	0	0	0	0	0	0	0	0	0	0
120000	0	0	0	0	0	0	0	0	0	0
130000	0	0	0	0	0	0	0	0	0	0
131607	0	0	0	0	0	0	0	0	0	0
140000	0	0	0	0	0	0	0	0	0	0
146681	0	0	0	0	0	0	0	0	0	0
150000	0	0	0	0	0	0	0	0	0	0
160000	0	0	0	0	0	0	0	0	0	0
163482	0	0	0	0	0	0	0	0	0	0
170000	0	0	0	0	0	0	0	0	0	0
180000	0	0	0	0	0	0	0	0	0	0
182207	0	0	0	0	0	0	0	0	0	0
190000	0	0	0	0	0	0	0	0	0	0
200000	0	0	0	0	0	0	0	0	0	0
203077	0	0	0	0	0	0	0	0	0	0
210000	0	0	0	0	0	0	0	0	0	0
220000	0	0	0	0	0	0	0	0	0	0
226337	0	0	0	0	0	0	0	0	0	0
230000	0	0	0	0	0	0	0	0	0	0
240000	0	0	0	0	0	0	0	0	0	0
250000	0	0	0	0	0	0	0	0	0	0
252261	0	0	0	0	0	0	0	0	0	0
260000	0	0	0	0	0	0	0	0	0	0
270000	0	0	0	0	0	0	0	0	0	0
280000	0	0	0	0	0	0	0	0	0	0
281155	0	0	0	0	0	0	0	0	0	0
290000	0	0	0	0	0	0	0	0	0	0
300000	0	0	0	0	0	0	0	0	0.001	0
313358	0	0	0	0	0	0	0	0.001	0.002	0.001
349249	0	0	0	0	0	0	0	0.003	0.008	0.003
389252	0	0	0	0	0	0	0	0.006	0.016	0.005
400000	0	0	0	0	0	0	0	0.006	0.017	0.008
433837	0	0	0	0	0	0	0	0.007	0.022	0.013
483528	0	0	0	0	0	0	0	0.007	0.032	0.024
500000	0	0	0	0	0	0	0	0.007	0.034	0.025
538910	0	0	0	0	0.001	0	0	0.007	0.038	0.027
600000	0	0	0	0	0.002	0	0	0.008	0.041	0.027
600636	0	0	0	0	0.002	0	0	0.008	0.041	0.027
669432	0	0	0	0.01	0.004	0	0	0.009	0.044	0.027
700000	0	0	0	0.018	0.005	0	0	0.009	0.045	0.027
746108	0	0	0	0.035	0.009	0	0	0.009	0.047	0.027
800000	0	0	0	0.047	0.013	0	0	0.009	0.056	0.027
831567	0	0	0	0.048	0.02	0	0	0.01	0.057	0.027
900000	0	0	0	0.05	0.036	0	0	0.01	0.061	0.029
926813	0	0	0	0.054	0.044	0	0	0.01	0.061	0.03
1000000	0	0	0	0.058	0.058	0	0	0.01	0.063	0.03
1032969	0	0	0	0.059	0.058	0	0	0.01	0.064	0.031
1100000	0	0	0	0.06	0.058	0	0	0.01	0.068	0.031
1151284	0	0	0	0.061	0.058	0	0	0.01	0.069	0.031
1200000	0	0	0	0.066	0.058	0	0	0.01	0.071	0.031
1283151	0	0	0	0.068	0.058	0	0	0.01	0.072	0.032
1300000	0	0	0	0.068	0.058	0	0	0.01	0.073	0.032
1400000	0	0	0	0.071	0.059	0	0	0.01	0.075	0.032
1430121	0	0	0	0.073	0.059	0	0	0.01	0.076	0.032
1500000	0	0	0	0.075	0.06	0	0	0.01	0.077	0.036
1593925	0	0	0	0.075	0.06	0	0	0.01	0.078	0.036
1600000	0	0	0	0.075	0.06	0	0	0.01	0.079	0.036
1700000	0	0	0	0.077	0.06	0	0	0.01	0.082	0.036
1776491	0	0	0	0.078	0.06	0	0	0.01	0.082	0.036
1800000	0	0	0	0.078	0.06	0	0	0.01	0.082	0.036
1900000	0	0	0	0.078	0.06	0	0	0.01	0.083	0.038
1979968	0	0	0	0.078	0.061	0	0	0.01	0.087	0.039
2000000	0	0	0	0.078	0.061	0	0	0.01	0.087	0.039
2100000	0	0	0	0.081	0.061	0	0	0.01	0.088	0.039
2200000	0	0	0	0.082	0.061	0	0	0.01	0.088	0.039
2206751	0	0	0	0.082	0.061	0	0	0.01	0.088	0.039
2300000	0	0	0	0.085	0.061	0	0	0.01	0.089	0.04
2400000	0	0	0	0.086	0.061	0	0	0.011	0.092	0.041
2459509	0	0	0	0.087	0.061	0	0	0.012	0.094	0.042
2500000	0	0	0	0.087	0.061	0	0	0.012	0.095	0.042
2600000	0	0	0	0.089	0.061	0	0	0.012	0.095	0.042
2700000	0	0	0	0.09	0.062	0	0	0.012	0.096	0.042
2741218	0	0	0	0.09	0.063	0	0	0.012	0.096	0.042
2800000	0	0	0	0.091	0.064	0	0	0.012	0.096	0.043
2900000	0	0	0.001	0.092	0.064	0	0	0.012	0.098	0.043
3000000	0	0	0.001	0.095	0.064	0	0	0.012	0.102	0.043
3055193	0	0	0.001	0.095	0.064	0	0	0.012	0.104	0.044
3405131	0	0	0.001	0.097	0.064	0	0	0.012	0.107	0.045
3795150	0	0	0.001	0.101	0.065	0	0	0.014	0.108	0.045
4000000	0	0	0.001	0.104	0.065	0	0	0.015	0.108	0.046
4229841	0	0	0.001	0.106	0.066	0	0	0.015	0.111	0.046
4714321	0	0	0.001	0.107	0.067	0	0	0.016	0.114	0.049
5000000	0	0	0.001	0.111	0.067	0	0	0.017	0.114	0.049
5254293	0	0	0.001	0.114	0.067	0	0	0.017	0.115	0.051
5856112	0	0	0.001	0.118	0.072	0	0	0.017	0.118	0.052
6000000	0	0	0.001	0.119	0.073	0	0	0.017	0.119	0.052
6526864	0	0	0.001	0.12	0.074	0	0	0.017	0.119	0.053
7000000	0	0	0.001	0.124	0.075	0	0	0.017	0.122	0.054
7274441	0	0	0.001	0.124	0.075	0	0	0.017	0.122	0.054
8000000	0	0	0.001	0.13	0.076	0	0	0.018	0.125	0.054
8107646	0	0	0.001	0.13	0.076	0	0	0.019	0.126	0.054
9000000	0	0	0.001	0.131	0.078	0	0	0.021	0.128	0.056
9036284	0	0	0.001	0.131	0.078	0	0	0.021	0.128	0.056
10000000	0	0	0.001	0.133	0.078	0	0	0.021	0.129	0.057
10071288	0	0	0.001	0.135	0.078	0	0	0.021	0.129	0.057
11000000	0	0	0.001	0.139	0.078	0	0	0.022	0.129	0.058
11224839	0	0	0.001	0.14	0.079	0	0	0.022	0.13	0.058
12000000	0	0	0.001	0.145	0.081	0	0	0.023	0.131	0.058
12510517	0	0	0.001	0.146	0.083	0	0	0.024	0.131	0.058
13000000	0	0	0.001	0.146	0.085	0	0	0.025	0.133	0.058
13943454	0	0	0.001	0.147	0.086	0	0	0.026	0.133	0.059
14000000	0	0	0.001	0.147	0.086	0	0	0.026	0.133	0.06
15000000	0	0	0.001	0.148	0.087	0	0	0.026	0.137	0.063
15540518	0	0	0.001	0.151	0.087	0	0	0.026	0.139	0.065
16000000	0	0	0.001	0.152	0.088	0	0	0.026	0.139	0.065
17000000	0	0	0.001	0.153	0.091	0	0	0.027	0.139	0.065
17320508	0	0	0.001	0.153	0.091	0	0	0.027	0.139	0.065
18000000	0	0	0.001	0.153	0.093	0	0	0.027	0.14	0.066
19000000	0	0	0.001	0.153	0.094	0	0	0.027	0.14	0.066
19304375	0	0	0.001	0.154	0.094	0	0	0.027	0.141	0.066
20000000	0	0	0.001	0.154	0.094	0	0	0.027	0.143	0.068
21000000	0	0	0.001	0.155	0.096	0	0	0.027	0.144	0.068
21515471	0	0	0.001	0.157	0.096	0	0	0.027	0.145	0.07
22000000	0	0	0.001	0.16	0.096	0	0	0.027	0.146	0.071
23000000	0	0	0.001	0.162	0.097	0	0	0.027	0.148	0.071
23979823	0	0	0.001	0.162	0.099	0	0	0.027	0.149	0.073
24000000	0	0	0.001	0.162	0.099	0	0	0.027	0.149	0.073
25000000	0	0	0.001	0.164	0.1	0	0	0.027	0.151	0.073
26000000	0	0	0.001	0.165	0.1	0	0	0.027	0.156	0.074
26726439	0	0	0.001	0.167	0.1	0	0	0.027	0.156	0.074
27000000	0	0	0.001	0.168	0.1	0	0	0.027	0.156	0.074
28000000	0	0	0.001	0.168	0.101	0	0	0.027	0.157	0.074
29000000	0	0	0.001	0.168	0.101	0	0	0.027	0.158	0.074
29787648	0	0	0.001	0.168	0.101	0	0	0.027	0.158	0.074
30000000	0	0	0.001	0.168	0.101	0	0	0.027	0.158	0.074
33199484	0	0	0.001	0.17	0.101	0	0	0.027	0.163	0.075
37002106	0	0	0.001	0.173	0.104	0	0	0.027	0.166	0.078
40000000	0	0	0.001	0.176	0.105	0	0	0.027	0.168	0.08
41240276	0	0	0.001	0.178	0.106	0	0	0.027	0.168	0.08
45963880	0	0	0.001	0.185	0.107	0	0	0.027	0.173	0.081
50000000	0	0	0.001	0.187	0.108	0	0	0.027	0.181	0.082
51228519	0	0	0.001	0.188	0.108	0	0	0.027	0.181	0.082
57096163	0	0	0.002	0.189	0.11	0	0	0.027	0.183	0.086
60000000	0	0	0.002	0.193	0.111	0	0	0.027	0.186	0.088
63635878	0	0	0.002	0.197	0.111	0	0	0.027	0.186	0.089
70000000	0	0	0.002	0.199	0.115	0	0	0.027	0.188	0.09
70924643	0	0	0.002	0.199	0.115	0	0	0.027	0.188	0.09
79048253	0	0	0.002	0.203	0.115	0	0	0.027	0.189	0.091
80000000	0	0	0.002	0.203	0.115	0	0	0.027	0.19	0.091
88102330	0	0	0.002	0.204	0.116	0	0	0.027	0.194	0.091
90000000	0	0	0.002	0.204	0.117	0	0	0.027	0.195	0.092
98193449	0	0	0.002	0.205	0.121	0	0	0.027	0.198	0.094
100000000	0	0	0.002	0.205	0.121	0	0	0.027	0.199	0.094
109440390	0	0	0.002	0.208	0.126	0	0	0.027	0.201	0.096
110000000	0	0	0.002	0.208	0.126	0	0	0.027	0.201	0.096
120000000	0	0	0.002	0.211	0.126	0	0	0.027	0.204	0.097
121975540	0	0	0.002	0.211	0.126	0	0	0.027	0.205	0.097
130000000	0	0	0.002	0.217	0.129	0	0	0.027	0.207	0.1
135946449	0	0	0.002	0.218	0.13	0	0	0.027	0.208	0.1
140000000	0	0	0.002	0.218	0.131	0	0	0.027	0.21	0.1
150000000	0	0	0.002	0.219	0.136	0	0	0.027	0.212	0.103
151517567	0	0	0.002	0.219	0.136	0	0	0.027	0.212	0.105
160000000	0	0	0.002	0.22	0.136	0	0	0.027	0.216	0.105
168872178	0	0	0.002	0.221	0.137	0	0	0.027	0.218	0.105
170000000	0	0	0.002	0.221	0.137	0	0	0.027	0.218	0.105
180000000	0	0	0.002	0.222	0.137	0	0	0.027	0.22	0.107
188214563	0	0	0.002	0.224	0.138	0	0	0.027	0.222	0.107
190000000	0	0	0.002	0.224	0.138	0	0	0.027	0.222	0.107
200000000	0	0	0.002	0.224	0.139	0	0	0.027	0.223	0.107
209772398	0	0	0.002	0.225	0.14	0	0	0.027	0.224	0.107
210000000	0	0	0.002	0.225	0.14	0	0	0.027	0.224	0.108
220000000	0	0	0.002	0.225	0.142	0	0	0.027	0.225	0.11
230000000	0	0	0.002	0.226	0.143	0	0	0.027	0.227	0.111
233799437	0	0	0.002	0.229	0.145	0	0	0.027	0.228	0.112
240000000	0	0	0.002	0.23	0.145	0	0	0.027	0.231	0.112
250000000	0	0	0.002	0.232	0.145	0	0	0.027	0.233	0.112
260000000	0	0	0.002	0.232	0.148	0	0	0.027	0.233	0.112
260578499	0	0	0.002	0.232	0.148	0	0	0.027	0.233	0.112
270000000	0	0	0.002	0.234	0.148	0	0	0.027	0.235	0.112
280000000	0	0	0.002	0.234	0.148	0	0	0.027	0.238	0.112
290000000	0	0	0.002	0.235	0.149	0	0	0.027	0.238	0.114
290424799	0	0	0.002	0.235	0.149	0	0	0.027	0.238	0.114
300000000	0	0	0.002	0.235	0.149	0	0	0.027	0.239	0.114
323689651	0	0	0.002	0.241	0.151	0	0	0.027	0.245	0.117
360764614	0	0	0.002	0.245	0.154	0	0	0.027	0.249	0.119
400000000	0	0	0.002	0.249	0.16	0	0	0.027	0.25	0.122
402086092	0	0	0.002	0.249	0.16	0	0	0.027	0.251	0.122
448140474	0	0	0.002	0.254	0.16	0	0	0.027	0.254	0.124
499469861	0	0	0.002	0.256	0.163	0	0	0.027	0.258	0.126
500000000	0	0	0.002	0.256	0.163	0	0	0.027	0.258	0.126
556678445	0	0	0.002	0.261	0.165	0	0	0.027	0.26	0.126
600000000	0	0	0.002	0.262	0.166	0	0	0.027	0.261	0.126
620439621	0	0	0.002	0.263	0.168	0	0	0.027	0.261	0.126
691503913	0	0	0.002	0.265	0.169	0	0	0.027	0.264	0.13
700000000	0	0	0.002	0.265	0.169	0	0	0.027	0.264	0.13
770707810	0	0	0.002	0.265	0.17	0	0	0.027	0.266	0.132
800000000	0	0	0.002	0.267	0.172	0	0	0.027	0.267	0.132
858983612	0	0	0.002	0.268	0.174	0	0	0.027	0.27	0.134
900000000	0	0	0.002	0.268	0.176	0	0	0.027	0.271	0.134
957370401	0	0	0.002	0.268	0.177	0	0	0.027	0.272	0.134
1000000000	0	0	0.002	0.269	0.177	0	0	0.027	0.272	0.134
1067026276	0	0	0.002	0.271	0.179	0	0	0.027	0.272	0.136
1100000000	0	0	0.002	0.271	0.179	0	0	0.027	0.272	0.137
1189241983	0	0	0.002	0.273	0.182	0	0	0.027	0.275	0.14
1200000000	0	0	0.002	0.273	0.182	0	0	0.027	0.275	0.14
1300000000	0	0	0.002	0.273	0.185	0	0	0.027	0.276	0.141
1325456107	0	0	0.002	0.274	0.185	0	0	0.027	0.276	0.141
1400000000	0	0	0.002	0.274	0.187	0	0	0.027	0.277	0.142
1477272008	0	0	0.002	0.274	0.187	0	0	0.027	0.28	0.143
1500000000	0	0	0.002	0.274	0.187	0	0	0.027	0.28	0.144
1600000000	0	0	0.002	0.274	0.189	0	0	0.027	0.28	0.144
1646476690	0	0	0.002	0.275	0.191	0	0	0.027	0.28	0.144
1700000000	0	0	0.002	0.275	0.191	0	0	0.027	0.28	0.144
1800000000	0	0	0.002	0.277	0.193	0	0	0.027	0.28	0.145
1835061842	0	0	0.002	0.278	0.193	0	0	0.027	0.28	0.145
1900000000	0	0	0.002	0.278	0.193	0	0	0.027	0.28	0.145
2000000000	0	0	0.002	0.279	0.193	0	0	0.027	0.282	0.148
2045247276	0	0	0.002	0.28	0.195	0	0	0.027	0.282	0.148
2100000000	0	0	0.002	0.281	0.196	0	0	0.027	0.283	0.148
2200000000	0	0	0.002	0.283	0.198	0	0	0.027	0.283	0.15
2279507056	0	0	0.002	0.286	0.198	0	0	0.027	0.284	0.15
2300000000	0	0	0.002	0.286	0.2	0	0	0.027	0.284	0.15
2400000000	0	0	0.002	0.287	0.203	0	0	0.027	0.284	0.15
2500000000	0	0	0.002	0.288	0.207	0	0	0.027	0.284	0.151
2540598627	0	0	0.002	0.288	0.208	0	0	0.027	0.284	0.151
2600000000	0	0	0.002	0.288	0.208	0	0	0.027	0.284	0.153
2700000000	0	0	0.002	0.289	0.209	0	0	0.027	0.284	0.153
2800000000	0	0	0.002	0.29	0.21	0	0	0.027	0.284	0.155
2831595263	0	0	0.002	0.29	0.21	0	0	0.027	0.284	0.155
2900000000	0	0	0.002	0.292	0.211	0	0	0.027	0.285	0.155
3000000000	0	0	0.002	0.292	0.211	0	0	0.027	0.285	0.156
3155922249	0	0	0.002	0.293	0.213	0	0	0.027	0.287	0.159
3517397198	0	0	0.002	0.296	0.216	0	0	0.027	0.29	0.16
3920274985	0	0	0.002	0.298	0.216	0	0	0.027	0.294	0.161
4000000000	0	0	0.002	0.298	0.216	0	0	0.027	0.295	0.162
4369297834	0	0	0.002	0.302	0.217	0	0	0.027	0.295	0.166
4869751136	0	0	0.002	0.302	0.219	0	0	0.027	0.297	0.168
5000000000	0	0	0.002	0.302	0.219	0	0	0.027	0.297	0.168
5427525664	0	0	0.002	0.303	0.222	0	0	0.027	0.301	0.169
6000000000	0	0	0.002	0.305	0.222	0	0	0.027	0.303	0.172
6049186910	0	0	0.002	0.305	0.222	0	0	0.027	0.304	0.172
6742052373	0	0	0.002	0.307	0.226	0	0	0.027	0.307	0.174
7000000000	0	0	0.002	0.307	0.228	0	0	0.027	0.307	0.174
7514277682	0	0	0.002	0.308	0.23	0	0	0.027	0.31	0.175
8000000000	0	0	0.002	0.308	0.232	0	0	0.027	0.315	0.179
8374952605	0	0	0.002	0.308	0.232	0	0	0.027	0.319	0.18
9000000000	0	0	0.002	0.308	0.234	0	0	0.027	0.32	0.18
9334208038	0	0	0.002	0.309	0.234	0	0	0.027	0.322	0.181
10000000000	0	0	0.002	0.311	0.236	0	0	0.027	0.324	0.182
10403335255	0	0	0.002	0.312	0.238	0	0	0.027	0.324	0.182
11000000000	0	0	0.002	0.314	0.239	0	0	0.027	0.324	0.182
11594918818	0	0	0.002	0.314	0.24	0	0	0.027	0.328	0.183
12000000000	0	0	0.002	0.314	0.241	0	0	0.027	0.33	0.183
12922984705	0	0	0.002	0.314	0.245	0	0	0.027	0.335	0.183
13000000000	0	0	0.002	0.314	0.245	0	0	0.027	0.335	0.183
14000000000	0	0	0.002	0.314	0.251	0	0	0.027	0.341	0.183
14403165415	0	0	0.002	0.314	0.251	0	0	0.027	0.342	0.186
15000000000	0	0	0.002	0.314	0.252	0	0	0.027	0.343	0.188
16000000000	0	0	0.002	0.317	0.253	0	0	0.027	0.345	0.189
16052883965	0	0	0.002	0.317	0.254	0	0	0.027	0.345	0.189
17000000000	0	0	0.002	0.319	0.255	0	0	0.027	0.348	0.19
17891558986	0	0	0.002	0.32	0.258	0	0	0.027	0.35	0.191
18000000000	0	0	0.002	0.32	0.258	0	0	0.027	0.35	0.191
19000000000	0	0	0.002	0.321	0.258	0	0	0.027	0.352	0.194
19940833288	0	0	0.002	0.323	0.26	0	0	0.027	0.354	0.194
20000000000	0	0	0.002	0.323	0.26	0	0	0.027	0.355	0.194
21000000000	0	0	0.002	0.324	0.261	0	0	0.027	0.357	0.194
22000000000	0	0	0.002	0.327	0.262	0	0	0.027	0.36	0.196
22224828621	0	0	0.002	0.327	0.263	0	0	0.027	0.362	0.196
23000000000	0	0	0.002	0.327	0.263	0	0	0.027	0.365	0.196
24000000000	0	0	0.002	0.329	0.265	0	0	0.027	0.368	0.196
24770429606	0	0	0.002	0.329	0.265	0	0	0.027	0.369	0.197
25000000000	0	0	0.002	0.329	0.265	0	0	0.027	0.369	0.197
26000000000	0	0	0.002	0.329	0.265	0	0	0.027	0.37	0.197
27000000000	0	0	0.002	0.329	0.265	0	0	0.027	0.372	0.197
27607600189	0	0	0.002	0.329	0.265	0	0	0.027	0.374	0.197
28000000000	0	0	0.002	0.329	0.265	0	0	0.027	0.374	0.197
29000000000	0	0	0.002	0.33	0.267	0	0	0.027	0.376	0.198
30000000000	0	0	0.002	0.333	0.269	0	0	0.027	0.377	0.198
30769736348	0	0	0.002	0.334	0.27	0	0	0.027	0.379	0.198
34294059189	0	0	0.002	0.336	0.275	0	0	0.027	0.38	0.201
38222053070	0	0	0.002	0.337	0.278	0	0	0.027	0.385	0.203
40000000000	0	0	0.002	0.337	0.279	0	0	0.027	0.385	0.205
42599953911	0	0	0.002	0.337	0.283	0	0	0.027	0.388	0.206
47479293431	0	0	0.002	0.338	0.284	0	0	0.027	0.388	0.21
50000000000	0	0	0.002	0.339	0.285	0	0	0.027	0.39	0.211
52917505719	0	0	0.002	0.339	0.286	0	0	0.027	0.391	0.212
58978603284	0	0	0.002	0.34	0.287	0	0	0.027	0.391	0.213
60000000000	0	0	0.002	0.34	0.288	0	0	0.027	0.391	0.213
65733930542	0	0	0.002	0.34	0.288	0	0	0.027	0.392	0.213
70000000000	0	0	0.002	0.34	0.29	0	0	0.027	0.393	0.214
73263003595	0	0	0.002	0.34	0.292	0	0	0.027	0.393	0.215
80000000000	0	0	0.002	0.34	0.296	0	0	0.027	0.393	0.218
81654446213	0	0	0.002	0.34	0.296	0	0	0.027	0.393	0.219
90000000000	0	0	0.002	0.34	0.298	0	0	0.027	0.393	0.219
91007033007	0	0	0.002	0.34	0.299	0	0	0.027	0.393	0.219
100000000000	0	0	0.002	0.34	0.3	0	0	0.027	0.393	0.22
101430852095	0	0	0.002	0.34	0.3	0	0	0.027	0.393	0.22
110000000000	0	0	0.002	0.34	0.301	0	0	0.027	0.393	0.222
113048600935	0	0	0.002	0.34	0.302	0	0	0.027	0.393	0.222
120000000000	0	0	0.002	0.34	0.303	0	0	0.027	0.393	0.223
125997030583	0	0	0.002	0.34	0.304	0	0	0.027	0.393	0.224
130000000000	0	0	0.002	0.34	0.305	0	0	0.027	0.393	0.225
140000000000	0	0	0.002	0.34	0.307	0	0	0.027	0.393	0.229
140428555367	0	0	0.002	0.34	0.307	0	0	0.027	0.393	0.229
150000000000	0	0	0.002	0.341	0.308	0	0	0.027	0.393	0.231
156513046945	0	0	0.002	0.341	0.31	0	0	0.027	0.393	0.232
160000000000	0	0	0.002	0.341	0.31	0	0	0.027	0.393	0.233
170000000000	0	0	0.002	0.341	0.312	0	0	0.027	0.393	0.236
174439833835	0	0	0.002	0.341	0.312	0	0	0.027	0.393	0.236
180000000000	0	0	0.002	0.342	0.312	0	0	0.027	0.393	0.237
190000000000	0	0	0.002	0.343	0.313	0	0	0.027	0.393	0.238
194419929983	0	0	0.002	0.343	0.313	0	0	0.027	0.393	0.238
200000000000	0	0	0.002	0.343	0.313	0	0	0.027	0.393	0.238
210000000000	0	0	0.002	0.343	0.314	0	0	0.027	0.393	0.239
216688518578	0	0	0.002	0.343	0.315	0	0	0.027	0.393	0.239
220000000000	0	0	0.002	0.344	0.315	0	0	0.027	0.393	0.239
230000000000	0	0	0.002	0.344	0.316	0	0	0.027	0.393	0.241
240000000000	0	0	0.002	0.344	0.317	0	0	0.027	0.393	0.242
241507720363	0	0	0.002	0.344	0.317	0	0	0.027	0.393	0.242
250000000000	0	0	0.002	0.344	0.318	0	0	0.027	0.393	0.244
260000000000	0	0	0.002	0.345	0.318	0	0	0.027	0.393	0.246
269169679029	0	0	0.002	0.345	0.319	0	0	0.027	0.393	0.247
270000000000	0	0	0.002	0.345	0.319	0	0	0.027	0.393	0.247
280000000000	0	0	0.002	0.345	0.32	0	0	0.027	0.393	0.247
290000000000	0	0	0.002	0.345	0.323	0	0	0.027	0.393	0.247
300000000000	0	0	0.002	0.345	0.324	0	0	0.027	0.393	0.247


==> figures/data/sufpar-n1000t-both-u.tsv <==
Time_BOTH	(100+1)_EA	(100+1)_2-IT	(100+1)_6-IT	(100+1)_10-IT	(50+1)_EA	(50+1)_2-IT	(50+1)_6-IT	(50+1)_10-IT	(2000+1)_EA	(2000+1)_2-IT	(2000+1)_6-IT	(2000+1)_10-IT
1000	0	0	0	0	0	0	0	0	0	0	0	0
1058	0	0	0	0	0	0	0	0	0	0	0	0
1121	0	0	0	0	0	0	0	0	0	0	0	0
1187	0	0	0	0	0	0	0	0	0	0	0	0
1257	0	0	0	0	0	0	0	0	0	0	0	0
1331	0	0	0	0	0	0	0	0	0	0	0	0
1410	0	0	0	0	0	0	0	0	0	0	0	0
1493	0	0	0	0	0	0	0	0	0	0	0	0
1581	0	0	0	0	0	0	0	0	0	0	0	0
1674	0	0	0	0	0	0	0	0	0	0	0	0
1773	0	0	0	0	0	0	0	0	0	0	0	0
1877	0	0	0	0	0	0	0	0	0	0	0	0
1988	0	0	0	0	0	0	0	0	0	0	0	0
2000	0	0	0	0	0	0	0	0	0	0	0	0
2105	0	0	0	0	0	0	0	0	0	0	0	0
2229	0	0	0	0	0	0	0	0	0	0	0	0
2360	0	0	0	0	0	0	0	0	0	0	0	0
2500	0	0	0	0	0	0	0	0	0	0	0	0
2647	0	0	0	0	0	0	0	0	0	0	0	0
2803	0	0	0	0	0	0	0	0	0	0	0	0
2968	0	0	0	0	0	0	0	0	0	0	0	0
3000	0	0	0	0	0	0	0	0	0	0	0	0
3143	0	0	0	0	0	0	0	0	0	0	0	0
3329	0	0	0	0	0	0	0	0	0	0	0	0
3525	0	0	0	0	0	0	0	0	0	0	0	0
3733	0	0	0	0	0	0	0	0	0	0	0	0
3953	0	0	0	0	0	0	0	0	0	0	0	0
4000	0	0	0	0	0	0	0	0	0	0	0	0
4186	0	0	0	0	0	0	0	0	0	0	0	0
4432	0	0	0	0	0	0	0	0	0	0	0	0
4694	0	0	0	0	0	0	0	0	0	0	0	0
4970	0	0	0	0	0	0	0	0	0	0	0	0
5000	0	0	0	0	0	0	0	0	0	0	0	0
5263	0	0	0	0	0	0	0	0	0	0	0	0
5574	0	0	0	0	0	0	0	0	0	0	0	0
5902	0	0	0	0	0	0	0	0	0	0	0	0
6000	0	0	0	0	0	0	0	0	0	0	0	0
6250	0	0	0	0	0	0	0	0	0	0	0	0
6619	0	0	0	0	0	0	0	0	0	0	0	0
7000	0	0	0	0	0	0	0	0	0	0	0	0
7009	0	0	0	0	0	0	0	0	0	0	0	0
7422	0	0	0	0	0	0	0	0	0	0	0	0
7860	0	0	0	0	0	0	0	0	0	0	0	0
8000	0	0	0	0	0	0	0	0	0	0	0	0
8323	0	0	0	0	0	0	0	0	0	0	0	0
8813	0	0	0	0	0	0	0	0	0	0	0	0
9000	0	0	0	0	0	0	0	0	0	0	0	0
9333	0	0	0	0	0	0	0	0	0	0	0	0
9883	0	0	0	0	0	0	0	0	0	0	0	0
10000	0	0	0	0	0	0	0	0	0	0	0	0
10466	0	0	0	0	0	0	0	0	0	0	0	0
11000	0	0	0	0	0	0	0	0	0	0	0	0
11083	0	0	0	0	0	0	0	0	0	0	0	0
11736	0	0	0	0	0	0	0	0	0	0	0	0
12000	0	0	0	0	0	0	0	0	0	0	0	0
12428	0	0	0	0	0	0	0	0	0	0	0	0
13000	0	0	0	0	0	0	0	0	0	0	0	0
13160	0	0	0	0	0	0	0	0	0	0	0	0
13936	0	0	0	0	0	0	0	0	0	0	0	0
14000	0	0	0	0	0	0	0	0	0	0	0	0
14757	0	0	0	0	0	0	0	0	0	0	0	0
15000	0	0	0	0	0	0	0	0	0	0	0	0
15627	0	0	0	0	0	0	0	0	0	0	0	0
16000	0	0	0	0	0	0	0	0	0	0	0	0
16549	0	0	0	0	0	0	0	0	0	0	0	0
17000	0	0	0	0	0	0	0	0	0	0	0	0
17524	0	0	0	0	0	0	0	0	0	0	0	0
18000	0	0	0	0	0	0	0	0	0	0	0	0
18557	0	0	0	0	0	0	0	0	0	0	0	0
19000	0	0	0	0	0	0	0	0	0	0	0	0
19651	0	0	0	0	0	0	0	0	0	0	0	0
20000	0	0	0	0	0	0	0	0	0	0	0	0
20809	0	0	0	0	0	0	0	0	0	0	0	0
21000	0	0	0	0	0	0	0	0	0	0	0	0
22000	0	0	0	0	0	0	0	0	0	0	0	0
22036	0	0	0	0	0	0	0	0	0	0	0	0
23000	0	0	0	0	0	0	0	0	0	0	0	0
23335	0	0	0	0	0	0	0	0	0	0	0	0
24000	0	0	0	0	0	0	0	0	0	0	0	0
24710	0	0	0	0	0	0	0	0	0	0	0	0
25000	0	0	0	0	0	0	0	0	0	0	0	0
26000	0	0	0	0	0	0	0	0	0	0	0	0
26167	0	0	0	0	0	0	0	0	0	0	0	0
27000	0	0	0	0	0	0	0	0	0	0	0	0
27709	0	0	0	0	0	0	0	0	0	0	0	0
28000	0	0	0	0	0	0	0	0	0	0	0	0
29000	0	0	0	0	0	0	0	0	0	0	0	0
29342	0	0	0	0	0	0	0	0	0	0	0	0
30000	0	0	0	0	0	0	0	0	0	0	0	0
31072	0	0	0	0	0	0	0	0	0	0	0	0
32903	0	0	0	0	0	0	0	0	0	0	0	0
34843	0	0	0	0	0	0	0	0	0	0	0	0
36897	0	0	0	0	0	0	0	0	0	0	0	0
39071	0	0	0	0	0	0	0	0	0	0	0	0
40000	0	0	0	0	0	0	0	0	0	0	0	0
41375	0	0	0	0	0	0	0	0	0	0	0	0
43813	0	0	0	0	0	0	0	0	0	0	0	0
46396	0	0	0	0	0	0	0	0	0	0	0	0
49131	0	0	0	0	0	0	0	0	0	0	0	0
50000	0	0	0	0	0	0	0	0	0	0	0	0
52027	0	0	0	0	0	0	0	0	0	0	0	0
55093	0	0	0	0	0	0	0	0	0	0	0	0
58341	0	0	0	0	0	0	0	0	0	0	0	0
60000	0	0	0	0	0	0	0	0	0	0	0	0
61780	0	0	0	0	0	0	0	0	0	0	0	0
65421	0	0	0	0	0	0	0	0	0	0	0	0
69277	0	0	0	0	0	0	0	0	0	0	0	0
70000	0	0	0	0	0	0	0	0	0	0	0	0
73361	0	0	0	0	0	0	0	0	0	0	0	0
77685	0	0	0	0	0	0	0	0	0	0	0	0
80000	0	0	0	0	0	0	0	0	0	0	0	0
82264	0	0	0	0	0	0	0	0	0	0	0	0
87113	0	0	0	0	0	0	0	0	0	0	0	0
90000	0	0	0	0	0	0	0	0	0	0	0	0
92248	0	0	0	0	0	0	0	0	0	0	0	0
97685	0	0	0	0	0	0	0	0	0	0	0	0
100000	0	0	0	0	0	0	0	0	0	0	0	0
103443	0	0	0	0	0	0	0	0	0	0	0	0
109541	0	0	0	0	0	0	0	0	0	0	0	0
110000	0	0	0	0	0	0	0	0	0	0	0	0
115997	0	0	0	0	0	0	0	0	0	0	0	0
120000	0	0	0	0	0	0	0	0	0	0	0	0
122835	0	0	0	0	0	0	0	0	0	0	0	0
130000	0	0	0	0	0	0	0	0	0	0	0	0
130075	0	0	0	0	0	0	0	0	0	0	0	0
137742	0	0	0	0	0	0	0	0	0	0	0	0
140000	0	0	0	0	0	0	0	0	0	0	0	0
145861	0	0	0	0	0	0	0	0	0	0	0	0
150000	0	0	0	0	0	0	0	0	0	0	0	0
154459	0	0	0	0	0	0	0	0	0	0	0	0
160000	0	0	0	0	0	0	0	0	0	0	0	0
163564	0	0	0	0	0	0	0	0	0	0	0	0
170000	0	0	0	0	0	0	0	0	0	0	0	0
173205	0	0	0	0	0	0	0	0	0	0	0	0
180000	0	0	0	0	0	0	0	0	0	0	0	0
183414	0	0	0	0	0	0	0	0	0	0	0	0
190000	0	0	0	0	0	0	0	0	0	0	0	0
194225	0	0	0	0	0	0	0	0	0	0	0	0
200000	0	0	0	0	0	0	0	0	0	0	0	0
205673	0	0	0	0	0	0	0	0	0	0	0	0
210000	0	0	0	0	0	0	0	0	0	0	0	0
217797	0	0	0	0	0	0	0	0	0	0	0	0
220000	0	0	0	0	0	0	0	0	0	0	0	0
230000	0	0	0	0	0	0	0	0	0	0	0	0
230634	0	0	0	0	0	0	0	0	0	0	0	0
240000	0	0	0	0	0	0	0	0	0	0	0	0
244229	0	0	0	0	0	0	0	0	0	0	0	0
250000	0	0	0	0	0	0	0	0	0	0	0	0
258625	0	0	0	0	0	0	0	0	0	0	0	0
260000	0	0	0	0	0	0	0	0	0	0	0	0
270000	0	0	0	0	0	0	0	0	0	0	0	0
273869	0	0	0	0	0	0	0	0	0	0	0	0
280000	0	0	0	0	0	0	0	0	0	0	0	0
290000	0	0	0	0	0	0	0	0	0	0	0	0
290012	0	0	0	0	0	0	0	0	0	0	0	0
300000	0	0	0	0	0	0	0.001	0	0	0	0	0
307106	0	0	0	0	0	0	0.002	0.001	0	0	0	0
325208	0	0	0	0	0	0	0.003	0.002	0	0	0	0
344377	0	0	0	0	0	0	0.007	0.002	0	0	0	0
364676	0	0	0	0	0	0	0.011	0.003	0	0	0	0
386172	0	0	0	0	0	0	0.016	0.005	0	0	0	0
400000	0	0	0	0	0	0	0.017	0.008	0	0	0	0
408934	0	0	0	0	0	0	0.018	0.008	0	0	0	0
433038	0	0	0	0	0	0	0.022	0.013	0	0	0	0
458563	0	0	0	0	0	0	0.026	0.013	0	0	0	0
485593	0	0	0	0	0	0	0.032	0.025	0	0	0	0
500000	0	0	0	0	0	0	0.034	0.025	0	0	0	0
514216	0	0	0	0	0	0	0.036	0.027	0	0	0	0
544525	0	0	0	0.001	0	0	0.038	0.027	0	0	0	0
576622	0	0	0	0.001	0	0	0.04	0.027	0	0	0	0
600000	0	0	0	0.002	0	0	0.041	0.027	0	0	0	0
610610	0	0	0	0.002	0	0	0.042	0.027	0	0	0	0
646602	0	0	0.007	0.002	0	0	0.043	0.027	0	0	0	0
684715	0	0	0.012	0.005	0	0	0.045	0.027	0	0	0	0
700000	0	0	0.018	0.005	0	0	0.045	0.027	0	0	0	0
725075	0	0	0.028	0.007	0	0	0.045	0.027	0	0	0	0
767813	0	0	0.04	0.011	0	0	0.049	0.027	0	0	0	0
800000	0	0	0.047	0.013	0	0	0.056	0.027	0	0	0	0
813071	0	0	0.047	0.014	0	0	0.056	0.027	0	0	0	0
860997	0	0	0.05	0.029	0	0	0.059	0.027	0	0	0	0
900000	0	0	0.05	0.036	0	0	0.061	0.029	0	0	0	0
911747	0	0	0.052	0.039	0	0	0.061	0.029	0	0	0	0
965489	0	0	0.055	0.052	0	0	0.062	0.03	0	0	0	0
1000000	0	0	0.058	0.058	0	0	0.063	0.03	0	0	0	0
1022398	0	0	0.059	0.058	0	0	0.064	0.031	0	0	0	0
1082662	0	0	0.059	0.058	0	0	0.067	0.031	0	0	0	0
1100000	0	0	0.06	0.058	0	0	0.068	0.031	0	0	0	0
1146479	0	0	0.061	0.058	0	0	0.069	0.031	0	0	0	0
1200000	0	0	0.066	0.058	0	0	0.071	0.031	0	0	0	0
1214057	0	0	0.067	0.058	0	0	0.072	0.031	0	0	0	0
1285618	0	0	0.068	0.058	0	0	0.073	0.032	0	0	0	0
1300000	0	0	0.068	0.058	0	0	0.073	0.032	0	0	0	0
1361397	0	0	0.07	0.059	0	0	0.074	0.032	0	0	0	0
1400000	0	0	0.071	0.059	0	0	0.075	0.032	0	0	0	0
1441643	0	0	0.074	0.06	0	0	0.076	0.032	0	0	0	0
1500000	0	0	0.075	0.06	0	0	0.077	0.036	0	0	0	0
1526619	0	0	0.075	0.06	0	0	0.077	0.036	0	0	0	0
1600000	0	0	0.075	0.06	0	0	0.079	0.036	0	0	0	0
1616603	0	0	0.075	0.06	0	0	0.079	0.036	0	0	0	0
1700000	0	0	0.077	0.06	0	0	0.082	0.036	0	0	0	0
1711892	0	0	0.078	0.06	0	0	0.082	0.036	0	0	0	0
1800000	0	0	0.078	0.06	0	0	0.082	0.036	0	0	0	0
1812797	0	0	0.078	0.06	0	0	0.082	0.037	0	0	0	0
1900000	0	0	0.078	0.06	0	0	0.083	0.038	0	0	0	0
1919650	0	0	0.078	0.06	0	0	0.083	0.039	0	0	0	0
2000000	0	0	0.078	0.061	0	0	0.087	0.039	0	0	0	0
2032802	0	0	0.08	0.061	0	0	0.087	0.039	0	0	0	0
2100000	0	0	0.081	0.061	0	0	0.088	0.039	0	0	0	0
2152623	0	0	0.082	0.061	0	0	0.088	0.039	0	0	0	0
2200000	0	0	0.082	0.061	0	0	0.088	0.039	0	0	0	0
2279507	0	0	0.083	0.061	0	0	0.088	0.04	0	0	0	0
2300000	0	0	0.085	0.061	0	0	0.089	0.04	0	0	0	0
2400000	0	0	0.086	0.061	0	0	0.092	0.041	0	0	0	0
2413869	0	0	0.086	0.061	0	0	0.092	0.042	0	0	0	0
2500000	0	0	0.087	0.061	0	0	0.095	0.042	0	0	0	0
2556152	0	0	0.089	0.061	0	0	0.095	0.042	0	0	0	0
2600000	0	0	0.089	0.061	0	0	0.095	0.042	0	0	0	0
2700000	0	0	0.09	0.062	0	0	0.096	0.042	0	0	0	0
2706821	0	0	0.09	0.062	0	0	0.096	0.042	0	0	0	0
2800000	0	0	0.091	0.064	0	0	0.096	0.043	0	0	0	0
2866371	0	0	0.092	0.064	0	0	0.097	0.043	0	0	0	0
2900000	0	0	0.092	0.064	0	0	0.098	0.043	0	0	0	0
3000000	0	0	0.095	0.064	0	0	0.102	0.043	0	0	0	0
3035326	0	0	0.095	0.064	0	0	0.103	0.044	0	0	0	0
3214240	0	0	0.096	0.064	0	0	0.105	0.044	0	0	0	0
3403699	0	0	0.097	0.064	0	0	0.107	0.045	0	0	0	0
3604326	0	0	0.098	0.065	0	0	0.107	0.045	0	0	0	0
3816778	0	0	0.101	0.065	0	0	0.108	0.045	0	0	0	0
4000000	0	0	0.104	0.065	0	0	0.108	0.046	0	0	0	0
4041754	0	0	0.105	0.066	0	0	0.108	0.046	0	0	0	0
4279990	0	0	0.106	0.066	0	0	0.112	0.047	0	0	0	0
4532269	0	0	0.107	0.066	0	0	0.113	0.048	0	0	0	0
4799418	0	0	0.108	0.067	0	0	0.114	0.049	0	0	0	0
5000000	0	0	0.111	0.067	0	0	0.114	0.049	0	0	0	0
5082313	0	0	0.111	0.067	0	0	0.114	0.05	0	0	0	0
5381884	0	0	0.115	0.068	0	0	0.116	0.051	0	0	0	0
5699113	0	0	0.116	0.07	0	0	0.118	0.052	0	0	0	0
6000000	0	0	0.119	0.073	0	0	0.119	0.052	0	0	0	0
6035040	0	0	0.119	0.073	0	0	0.119	0.052	0	0	0	0
6390768	0	0	0.119	0.073	0	0	0.119	0.053	0	0	0	0
6767464	0	0	0.121	0.074	0	0	0.121	0.054	0	0	0	0
7000000	0	0	0.124	0.075	0	0	0.122	0.054	0	0	0	0
7166363	0	0	0.124	0.075	0	0	0.122	0.054	0	0	0	0
7588776	0	0	0.126	0.075	0	0	0.124	0.054	0	0	0	0
8000000	0	0	0.13	0.076	0	0	0.125	0.054	0	0	0	0
8036087	0	0	0.13	0.076	0	0	0.125	0.054	0	0	0	0
8509764	0	0	0.13	0.077	0	0	0.127	0.054	0	0	0	0
9000000	0	0	0.131	0.078	0	0	0.128	0.056	0	0	0	0
9011362	0	0	0.131	0.078	0	0	0.128	0.056	0	0	0	0
9542525	0	0	0.132	0.078	0	0	0.129	0.056	0	0	0	0
10000000	0	0	0.133	0.078	0	0	0.129	0.057	0	0	0	0
10104998	0	0	0.135	0.078	0	0	0.129	0.057	0	0	0	0
10700624	0	0	0.138	0.078	0	0	0.129	0.058	0	0	0	0
11000000	0	0	0.139	0.078	0	0	0.129	0.058	0	0	0	0
11331359	0	0	0.141	0.079	0	0	0.13	0.058	0	0	0	0
11999272	0	0	0.145	0.081	0	0	0.131	0.058	0	0	0	0
12000000	0	0	0.145	0.081	0	0	0.131	0.058	0	0	0	0
12706554	0	0	0.146	0.085	0	0	0.133	0.058	0	0	0	0
13000000	0	0	0.146	0.085	0	0	0.133	0.058	0	0	0	0.001
13455527	0	0	0.147	0.086	0	0	0.133	0.059	0	0	0	0.002
14000000	0	0	0.147	0.086	0	0	0.133	0.06	0	0	0	0.005
14248646	0	0	0.148	0.086	0	0	0.135	0.06	0	0	0	0.007
15000000	0	0	0.148	0.087	0	0	0.137	0.063	0	0	0	0.026
15088515	0	0	0.149	0.087	0	0	0.137	0.065	0	0	0	0.031
15977889	0	0	0.152	0.088	0	0	0.139	0.065	0	0	0	0.098
16000000	0	0	0.152	0.088	0	0	0.139	0.065	0	0	0	0.101
16919685	0	0	0.153	0.091	0	0	0.139	0.065	0	0	0	0.266
17000000	0	0	0.153	0.091	0	0	0.139	0.065	0	0	0	0.281
17916995	0	0	0.153	0.093	0	0	0.14	0.065	0	0	0	0.537
18000000	0	0	0.153	0.093	0	0	0.14	0.066	0	0	0	0.558
18973090	0	0	0.153	0.094	0	0	0.14	0.066	0	0	0	0.788
19000000	0	0	0.153	0.094	0	0	0.14	0.066	0	0	0	0.789
20000000	0	0	0.154	0.094	0	0	0.143	0.068	0	0	0	0.826
20091436	0	0	0.154	0.094	0	0	0.143	0.068	0	0	0	0.826
21000000	0	0	0.155	0.096	0	0	0.144	0.068	0	0	0	0.826
21275701	0	0	0.155	0.096	0	0	0.145	0.069	0	0	0	0.826
22000000	0	0	0.16	0.096	0	0	0.146	0.071	0	0	0	0.826
22529770	0	0	0.162	0.097	0	0	0.148	0.071	0	0	0	0.826
23000000	0	0	0.162	0.097	0	0	0.148	0.071	0	0	0	0.826
23857760	0	0	0.162	0.098	0	0	0.149	0.072	0	0	0	0.826
24000000	0	0	0.162	0.099	0	0	0.149	0.073	0	0	0	0.826
25000000	0	0	0.164	0.1	0	0	0.151	0.073	0	0	0	0.826
25264026	0	0	0.164	0.1	0	0	0.153	0.073	0	0	0	0.826
26000000	0	0	0.165	0.1	0	0	0.156	0.074	0	0	0	0.826
26753183	0	0	0.167	0.1	0	0	0.156	0.074	0	0	0	0.826
27000000	0	0	0.168	0.1	0	0	0.156	0.074	0	0	0	0.826
28000000	0	0	0.168	0.101	0	0	0.157	0.074	0	0	0	0.826
28330116	0	0	0.168	0.101	0	0	0.157	0.074	0	0	0	0.826
29000000	0	0	0.168	0.101	0	0	0.158	0.074	0	0	0	0.826
30000000	0	0	0.168	0.101	0	0	0.158	0.074	0	0	0	0.826


==> figures/data/sufpar-n1000t-both.tsv <==
Time_BOTH	(1+1)_EA	(50+1)_2-IT	(50+1)_EA	(2000+1)_10-IT	(2000+1)_2-IT	(2000+1)_EA
1000	0	0	0	0	0	0
1058	0	0	0	0	0	0
1121	0	0	0	0	0	0
1187	0	0	0	0	0	0
1257	0	0	0	0	0	0
1331	0	0	0	0	0	0
1410	0	0	0	0	0	0
1493	0	0	0	0	0	0
1581	0	0	0	0	0	0
1674	0	0	0	0	0	0
1773	0	0	0	0	0	0
1877	0	0	0	0	0	0
1988	0	0	0	0	0	0
2000	0	0	0	0	0	0
2105	0	0	0	0	0	0
2229	0	0	0	0	0	0
2360	0	0	0	0	0	0
2500	0	0	0	0	0	0
2647	0	0	0	0	0	0
2803	0	0	0	0	0	0
2968	0	0	0	0	0	0
3000	0	0	0	0	0	0
3143	0	0	0	0	0	0
3329	0	0	0	0	0	0
3525	0	0	0	0	0	0
3733	0	0	0	0	0	0
3953	0	0	0	0	0	0
4000	0	0	0	0	0	0
4186	0	0	0	0	0	0
4432	0	0	0	0	0	0
4694	0	0	0	0	0	0
4970	0	0	0	0	0	0
5000	0	0	0	0	0	0
5263	0	0	0	0	0	0
5574	0	0	0	0	0	0
5902	0	0	0	0	0	0
6000	0	0	0	0	0	0
6250	0	0	0	0	0	0
6619	0	0	0	0	0	0
7000	0	0	0	0	0	0
7009	0	0	0	0	0	0
7422	0	0	0	0	0	0
7860	0	0	0	0	0	0
8000	0	0	0	0	0	0
8323	0	0	0	0	0	0
8813	0	0	0	0	0	0
9000	0	0	0	0	0	0
9333	0	0	0	0	0	0
9883	0	0	0	0	0	0
10000	0	0	0	0	0	0
10466	0	0	0	0	0	0
11000	0	0	0	0	0	0
11083	0	0	0	0	0	0
11736	0	0	0	0	0	0
12000	0	0	0	0	0	0
12428	0	0	0	0	0	0
13000	0	0	0	0	0	0
13160	0	0	0	0	0	0
13936	0	0	0	0	0	0
14000	0	0	0	0	0	0
14757	0	0	0	0	0	0
15000	0	0	0	0	0	0
15627	0	0	0	0	0	0
16000	0	0	0	0	0	0
16549	0	0	0	0	0	0
17000	0	0	0	0	0	0
17524	0	0	0	0	0	0
18000	0	0	0	0	0	0
18557	0	0	0	0	0	0
19000	0	0	0	0	0	0
19651	0	0	0	0	0	0
20000	0	0	0	0	0	0
20809	0	0	0	0	0	0
21000	0	0	0	0	0	0
22000	0	0	0	0	0	0
22036	0	0	0	0	0	0
23000	0	0	0	0	0	0
23335	0	0	0	0	0	0
24000	0	0	0	0	0	0
24710	0	0	0	0	0	0
25000	0	0	0	0	0	0
26000	0	0	0	0	0	0
26167	0	0	0	0	0	0
27000	0	0	0	0	0	0
27709	0	0	0	0	0	0
28000	0	0	0	0	0	0
29000	0	0	0	0	0	0
29342	0	0	0	0	0	0
30000	0	0	0	0	0	0
31072	0	0	0	0	0	0
32903	0	0	0	0	0	0
34843	0	0	0	0	0	0
36897	0	0	0	0	0	0
39071	0	0	0	0	0	0
40000	0	0	0	0	0	0
41375	0	0	0	0	0	0
43813	0	0	0	0	0	0
46396	0	0	0	0	0	0
49131	0	0	0	0	0	0
50000	0	0	0	0	0	0
52027	0	0	0	0	0	0
55093	0	0	0	0	0	0
58341	0	0	0	0	0	0
60000	0	0	0	0	0	0
61780	0	0	0	0	0	0
65421	0	0	0	0	0	0
69277	0	0	0	0	0	0
70000	0	0	0	0	0	0
73361	0	0	0	0	0	0
77685	0	0	0	0	0	0
80000	0	0	0	0	0	0
82264	0	0	0	0	0	0
87113	0	0	0	0	0	0
90000	0	0	0	0	0	0
92248	0	0	0	0	0	0
97685	0	0	0	0	0	0
100000	0	0	0	0	0	0
103443	0	0	0	0	0	0
109541	0	0	0	0	0	0
110000	0	0	0	0	0	0
115997	0	0	0	0	0	0
120000	0	0	0	0	0	0
122835	0	0	0	0	0	0
130000	0	0	0	0	0	0
130075	0	0	0	0	0	0
137742	0	0	0	0	0	0
140000	0	0	0	0	0	0
145861	0	0	0	0	0	0
150000	0	0	0	0	0	0
154459	0	0	0	0	0	0
160000	0	0	0	0	0	0
163564	0	0	0	0	0	0
170000	0	0	0	0	0	0
173205	0	0	0	0	0	0
180000	0	0	0	0	0	0
183414	0	0	0	0	0	0
190000	0	0	0	0	0	0
194225	0	0	0	0	0	0
200000	0	0	0	0	0	0
205673	0	0	0	0	0	0
210000	0	0	0	0	0	0
217797	0	0	0	0	0	0
220000	0	0	0	0	0	0
230000	0	0	0	0	0	0
230634	0	0	0	0	0	0
240000	0	0	0	0	0	0
244229	0	0	0	0	0	0
250000	0	0	0	0	0	0
258625	0	0	0	0	0	0
260000	0	0	0	0	0	0
270000	0	0	0	0	0	0
273869	0	0	0	0	0	0
280000	0	0	0	0	0	0
290000	0	0	0	0	0	0
290012	0	0	0	0	0	0
300000	0	0	0	0	0	0
307106	0	0	0	0	0	0
325208	0	0	0	0	0	0
344377	0	0	0	0	0	0
364676	0	0	0	0	0	0
386172	0	0	0	0	0	0
400000	0	0	0	0	0	0
408934	0	0	0	0	0	0
433038	0	0	0	0	0	0
458563	0	0	0	0	0	0
485593	0	0	0	0	0	0
500000	0	0	0	0	0	0
514216	0	0	0	0	0	0
544525	0	0	0	0	0	0
576622	0	0	0	0	0	0
600000	0	0	0	0	0	0
610610	0	0	0	0	0	0
646602	0	0	0	0	0	0
684715	0	0	0	0	0	0
700000	0	0	0	0	0	0
725075	0	0	0	0	0	0
767813	0	0	0	0	0	0
800000	0	0	0	0	0	0
813071	0	0	0	0	0	0
860997	0	0	0	0	0	0
900000	0	0	0	0	0	0
911747	0	0	0	0	0	0
965489	0	0	0	0	0	0
1000000	0	0	0	0	0	0
1022398	0	0	0	0	0	0
1082662	0	0	0	0	0	0
1100000	0	0	0	0	0	0
1146479	0	0	0	0	0	0
1200000	0	0	0	0	0	0
1214057	0	0	0	0	0	0
1285618	0	0	0	0	0	0
1300000	0	0	0	0	0	0
1361397	0	0	0	0	0	0
1400000	0	0	0	0	0	0
1441643	0	0	0	0	0	0
1500000	0	0	0	0	0	0
1526619	0	0	0	0	0	0
1600000	0	0	0	0	0	0
1616603	0	0	0	0	0	0
1700000	0	0	0	0	0	0
1711892	0	0	0	0	0	0
1800000	0	0	0	0	0	0
1812797	0	0	0	0	0	0
1900000	0	0	0	0	0	0
1919650	0	0	0	0	0	0
2000000	0	0	0	0	0	0
2032802	0	0	0	0	0	0
2100000	0	0	0	0	0	0
2152623	0	0	0	0	0	0
2200000	0	0	0	0	0	0
2279507	0	0	0	0	0	0
2300000	0	0	0	0	0	0
2400000	0	0	0	0	0	0
2413869	0	0	0	0	0	0
2500000	0	0	0	0	0	0
2556152	0	0	0	0	0	0
2600000	0	0	0	0	0	0
2700000	0	0	0	0	0	0
2706821	0	0	0	0	0	0
2800000	0	0	0	0	0	0
2866371	0	0	0	0	0	0
2900000	0	0	0	0	0	0
3000000	0	0	0	0	0	0
3035326	0	0	0	0	0	0
3214240	0	0	0	0	0	0
3403699	0	0	0	0	0	0
3604326	0	0	0	0	0	0
3816778	0	0	0	0	0	0
4000000	0	0	0	0	0	0
4041754	0	0	0	0	0	0
4279990	0	0	0	0	0	0
4532269	0	0	0	0	0	0
4799418	0	0	0	0	0	0
5000000	0	0	0	0	0	0
5082313	0	0	0	0	0	0
5381884	0	0	0	0	0	0
5699113	0	0	0	0	0	0
6000000	0	0	0	0	0	0
6035040	0	0	0	0	0	0
6390768	0	0	0	0	0	0
6767464	0	0	0	0	0	0
7000000	0	0	0	0	0	0
7166363	0	0	0	0	0	0
7588776	0	0	0	0	0	0
8000000	0	0	0	0	0	0
8036087	0	0	0	0	0	0
8509764	0	0	0	0	0	0
9000000	0	0	0	0	0	0
9011362	0	0	0	0	0	0
9542525	0	0	0	0	0	0
10000000	0	0	0	0	0	0
10104998	0	0	0	0	0	0
10700624	0	0	0	0	0	0
11000000	0	0	0	0	0	0
11331359	0	0	0	0	0	0
11999272	0	0	0	0	0	0
12000000	0	0	0	0	0	0
12706554	0	0	0	0	0	0
13000000	0	0	0	0.001	0	0
13455527	0	0	0	0.002	0	0
14000000	0	0	0	0.005	0	0
14248646	0	0	0	0.007	0	0
15000000	0	0	0	0.026	0	0
15088515	0	0	0	0.031	0	0
15977889	0	0	0	0.098	0	0
16000000	0	0	0	0.101	0	0
16919685	0	0	0	0.266	0	0
17000000	0	0	0	0.281	0	0
17916995	0	0	0	0.537	0	0
18000000	0	0	0	0.558	0	0
18973090	0	0	0	0.788	0	0
19000000	0	0	0	0.789	0	0
20000000	0	0	0	0.826	0	0
20091436	0	0	0	0.826	0	0
21000000	0	0	0	0.826	0	0
21275701	0	0	0	0.826	0	0
22000000	0	0	0	0.826	0	0
22529770	0	0	0	0.826	0	0
23000000	0	0	0	0.826	0	0
23857760	0	0	0	0.826	0	0
24000000	0	0	0	0.826	0	0
25000000	0	0	0	0.826	0	0
25264026	0	0	0	0.826	0	0
26000000	0	0	0	0.826	0	0
26753183	0	0	0	0.826	0	0
27000000	0	0	0	0.826	0	0
28000000	0	0	0	0.826	0	0
28330116	0	0	0	0.826	0	0
29000000	0	0	0	0.826	0	0
30000000	0	0	0	0.826	0	0


==> figures/data/sufpar-n1000t-local-a2.tsv <==
Time_LOPT	(100+1)_EA	(100+1)_2-IT	(100+1)_4-IT	(100+1)_6-IT	(100+1)_10-IT	(50+1)_EA	(50+1)_2-IT	(50+1)_4-IT	(50+1)_6-IT	(50+1)_10-IT
1000	0	0	0	0	0	0	0	0	0	0
1058	0	0	0	0	0	0	0	0	0	0
1121	0	0	0	0	0	0	0	0	0	0
1187	0	0	0	0	0	0	0	0	0	0
1257	0	0	0	0	0	0	0	0	0	0
1331	0	0	0	0	0	0	0	0	0	0
1410	0	0	0	0	0	0	0	0	0	0
1493	0	0	0	0	0	0	0	0	0	0
1581	0	0	0	0	0	0	0	0	0	0
1674	0	0	0	0	0	0	0	0	0	0
1773	0	0	0	0	0	0	0	0	0	0
1877	0	0	0	0	0	0	0	0	0	0
1988	0	0	0	0	0	0	0	0	0	0
2000	0	0	0	0	0	0	0	0	0	0
2105	0	0	0	0	0	0	0	0	0	0
2229	0	0	0	0	0	0	0	0	0	0
2360	0	0	0	0	0	0	0	0	0	0
2500	0	0	0	0	0	0	0	0	0	0
2647	0	0	0	0	0	0	0	0	0	0
2803	0	0	0	0	0	0	0	0	0	0
2968	0	0	0	0	0	0	0	0	0	0
3000	0	0	0	0	0	0	0	0	0	0
3143	0	0	0	0	0	0	0	0	0	0
3329	0	0	0	0	0	0	0	0	0	0
3525	0	0	0	0	0	0	0	0	0	0
3733	0	0	0	0	0	0	0	0	0	0
3953	0	0	0	0	0	0	0	0	0	0
4000	0	0	0	0	0	0	0	0	0	0
4186	0	0	0	0	0	0	0	0	0	0
4432	0	0	0	0	0	0	0	0	0	0
4694	0	0	0	0	0	0	0	0	0	0
4970	0	0	0	0	0	0	0	0	0	0
5000	0	0	0	0	0	0	0	0	0	0
5263	0	0	0	0	0	0	0	0	0	0
5574	0	0	0	0	0	0	0	0	0	0
5902	0	0	0	0	0	0	0	0	0	0
6000	0	0	0	0	0	0	0	0	0	0
6250	0	0	0	0	0	0	0	0	0	0
6619	0	0	0	0	0	0	0	0	0	0
7000	0	0	0	0	0	0	0	0	0	0
7009	0	0	0	0	0	0	0	0	0	0
7422	0	0	0	0	0	0	0	0	0	0
7860	0	0	0	0	0	0	0	0	0	0
8000	0	0	0	0	0	0	0	0	0	0
8323	0	0	0	0	0	0	0	0	0	0
8813	0	0	0	0	0	0	0	0	0	0
9000	0	0	0	0	0	0	0	0	0	0
9333	0	0	0	0	0	0	0	0	0	0
9883	0	0	0	0	0	0	0	0	0	0
10000	0	0	0	0	0	0	0	0	0	0
10466	0	0	0	0	0	0	0	0	0	0
11000	0	0	0	0	0	0	0	0	0	0
11083	0	0	0	0	0	0	0	0	0	0
11736	0	0	0	0	0	0	0	0	0	0
12000	0	0	0	0	0	0	0	0	0	0
12428	0	0	0	0	0	0	0	0	0	0
13000	0	0	0	0	0	0	0	0	0	0
13160	0	0	0	0	0	0	0	0	0	0
13936	0	0	0	0	0	0	0	0	0	0
14000	0	0	0	0	0	0	0	0	0	0
14757	0	0	0	0	0	0	0	0	0	0
15000	0	0	0	0	0	0	0	0	0	0
15627	0	0	0	0	0	0	0	0	0	0
16000	0	0	0	0	0	0	0	0	0	0
16549	0	0	0	0	0	0	0	0	0	0
17000	0	0	0	0	0	0	0	0	0	0
17524	0	0	0	0	0	0	0	0	0	0
18000	0	0	0	0	0	0	0	0	0	0
18557	0	0	0	0	0	0	0	0	0	0
19000	0	0	0	0	0	0	0	0	0	0
19651	0	0	0	0	0	0	0	0	0	0
20000	0	0	0	0	0	0	0	0	0	0
20809	0	0	0	0	0	0	0	0	0	0
21000	0	0	0	0	0	0	0	0	0	0
22000	0	0	0	0	0	0	0	0	0	0
22036	0	0	0	0	0	0	0	0	0	0
23000	0	0	0	0	0	0	0	0	0	0
23335	0	0	0	0	0	0	0	0	0	0
24000	0	0	0	0	0	0	0	0	0	0
24710	0	0	0	0	0	0	0	0	0	0
25000	0	0	0	0	0	0	0	0	0	0
26000	0	0	0	0	0	0	0	0	0	0
26167	0	0	0	0	0	0	0	0	0	0
27000	0	0	0	0	0	0	0	0	0	0
27709	0	0	0	0	0	0	0	0	0	0
28000	0	0	0	0	0	0	0	0	0	0
29000	0	0	0	0	0	0	0	0	0	0
29342	0	0	0	0	0	0	0	0	0	0
30000	0	0	0	0	0	0	0	0	0	0
31072	0	0	0	0	0	0	0	0	0	0
32903	0	0	0	0	0	0	0	0	0	0
34843	0	0	0	0	0	0	0	0	0	0
36897	0	0	0	0	0	0	0	0	0	0
39071	0	0	0	0	0	0	0	0	0	0
40000	0	0	0	0	0	0	0	0	0	0
41375	0	0	0	0	0	0	0	0	0	0
43813	0	0	0	0	0	0	0	0	0	0
46396	0	0	0	0	0	0	0	0	0	0
49131	0	0	0	0	0	0	0	0	0	0
50000	0	0	0	0	0	0	0	0	0	0
52027	0	0	0	0	0	0	0	0	0	0
55093	0	0	0	0	0	0	0	0	0	0
58341	0	0	0	0	0	0	0	0	0	0
60000	0	0	0	0	0	0	0	0	0	0
61780	0	0	0	0	0	0.001	0	0	0	0
65421	0	0	0	0	0	0.002	0	0	0	0
69277	0	0	0	0	0	0.008	0	0	0	0
70000	0	0	0	0	0	0.009	0	0	0	0
73361	0	0	0	0	0	0.013	0	0	0	0
77685	0	0	0	0	0	0.013	0	0	0	0
80000	0	0	0	0	0	0.014	0	0	0	0
82264	0	0	0	0	0	0.014	0	0	0	0
87113	0	0	0	0	0	0.014	0	0	0	0
90000	0	0	0	0	0	0.014	0	0	0	0
92248	0	0	0	0	0	0.014	0	0	0	0
97685	0	0	0	0	0	0.014	0	0	0	0
100000	0	0	0	0	0	0.014	0	0	0	0
103443	0	0	0	0	0	0.014	0	0	0	0
109541	0	0	0	0	0	0.014	0	0	0	0
110000	0	0	0	0	0	0.014	0	0	0	0
115997	0	0	0	0	0	0.014	0	0	0	0
120000	0	0	0	0	0	0.014	0	0	0	0
122835	0	0	0	0	0	0.014	0	0	0	0
130000	0	0	0	0	0	0.014	0	0	0	0
130075	0	0	0	0	0	0.014	0	0	0	0
137742	0	0	0	0	0	0.014	0	0	0	0
140000	0	0	0	0	0	0.014	0	0	0	0
145861	0	0	0	0	0	0.014	0	0	0	0
150000	0	0	0	0	0	0.014	0	0	0	0
154459	0	0	0	0	0	0.014	0	0	0	0
160000	0	0	0	0	0	0.014	0	0	0	0
163564	0	0	0	0	0	0.014	0	0	0	0
170000	0	0	0	0	0	0.014	0	0	0	0
173205	0	0	0	0	0	0.014	0	0	0	0
180000	0	0	0	0	0	0.014	0	0	0	0
183414	0	0	0	0	0	0.014	0	0	0	0
190000	0	0	0	0	0	0.014	0	0	0	0
194225	0	0	0	0	0	0.014	0	0	0	0
200000	0	0	0	0	0	0.014	0	0	0	0
205673	0	0	0	0	0	0.014	0	0	0	0
210000	0	0	0	0	0	0.014	0	0	0	0
217797	0	0	0	0	0	0.014	0	0	0	0
220000	0	0	0	0	0	0.014	0	0	0	0
230000	0	0	0	0	0	0.014	0	0	0	0
230634	0	0	0	0	0	0.014	0	0	0	0
240000	0	0	0	0	0	0.014	0	0	0	0
244229	0	0	0	0	0	0.014	0	0	0	0
250000	0	0	0	0	0	0.014	0	0	0	0
258625	0	0	0	0	0	0.014	0	0	0	0
260000	0	0	0	0	0	0.014	0	0	0	0
270000	0	0	0	0	0	0.014	0	0	0	0
273869	0	0	0	0	0	0.014	0	0	0	0
280000	0	0	0	0	0	0.014	0	0	0	0.001
290000	0	0	0	0	0	0.014	0	0.003	0	0.003
290012	0	0	0	0	0	0.014	0	0.003	0	0.003
300000	0	0	0	0	0	0.014	0	0.009	0.003	0.004
307106	0	0	0	0	0	0.014	0	0.014	0.007	0.004
325208	0	0	0	0	0	0.014	0	0.047	0.02	0.005
344377	0	0	0	0	0	0.014	0	0.067	0.056	0.014
364676	0	0	0	0	0	0.014	0	0.069	0.108	0.028
386172	0	0	0	0	0	0.014	0	0.069	0.215	0.05
400000	0	0	0	0	0	0.014	0	0.069	0.332	0.072
408934	0	0	0	0	0	0.014	0	0.069	0.437	0.083
433038	0	0	0	0	0	0.014	0	0.069	0.6	0.131
458563	0	0	0	0	0	0.014	0	0.069	0.614	0.237
485593	0	0	0	0	0	0.014	0	0.069	0.614	0.501
500000	0	0	0	0	0	0.014	0	0.069	0.614	0.725
514216	0	0	0	0	0	0.014	0	0.069	0.614	0.9
544525	0	0	0	0	0.002	0.014	0	0.069	0.614	0.99
576622	0	0	0	0.002	0.003	0.014	0	0.069	0.614	0.99
600000	0	0	0	0.003	0.003	0.014	0	0.069	0.614	0.99
610610	0	0	0	0.004	0.003	0.014	0	0.069	0.614	0.99
646602	0	0	0.001	0.023	0.005	0.014	0	0.069	0.614	0.99
684715	0	0	0.003	0.047	0.01	0.014	0	0.069	0.614	0.99
700000	0	0	0.003	0.064	0.014	0.014	0	0.069	0.614	0.99
725075	0	0	0.003	0.095	0.026	0.014	0	0.069	0.614	0.99
767813	0	0	0.003	0.198	0.06	0.014	0	0.069	0.614	0.99
800000	0	0	0.003	0.31	0.092	0.014	0	0.069	0.614	0.99
813071	0	0	0.003	0.344	0.113	0.014	0	0.069	0.614	0.99
860997	0	0	0.003	0.415	0.186	0.014	0	0.069	0.614	0.99
900000	0	0	0.003	0.416	0.269	0.014	0	0.069	0.614	0.99
911747	0	0	0.003	0.416	0.308	0.014	0	0.069	0.614	0.99
965489	0	0	0.003	0.416	0.557	0.014	0	0.069	0.614	0.99
1000000	0	0	0.003	0.416	0.846	0.014	0	0.069	0.614	0.99
1022398	0	0	0.003	0.416	0.953	0.014	0	0.069	0.614	0.99
1082662	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1100000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1146479	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1200000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1214057	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1285618	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1300000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1361397	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1400000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1441643	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1500000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1526619	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1600000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1616603	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1700000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1711892	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1800000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1812797	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1900000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1919650	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2032802	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2100000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2152623	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2200000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2279507	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2300000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2400000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2413869	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2500000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2556152	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2600000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2700000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2706821	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2800000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2866371	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2900000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
3000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
3035326	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
3214240	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
3403699	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
3604326	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
3816778	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
4000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
4041754	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
4279990	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
4532269	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
4799418	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
5000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
5082313	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
5381884	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
5699113	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
6000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
6035040	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
6390768	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
6767464	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
7000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
7166363	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
7588776	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
8000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
8036087	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
8509764	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
9000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
9011362	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
9542525	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
10000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
10104998	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
10700624	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
11000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
11331359	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
11999272	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
12000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
12706554	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
13000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
13455527	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
14000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
14248646	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
15000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
15088515	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
15977889	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
16000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
16919685	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
17000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
17916995	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
18000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
18973090	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
19000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
20000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
20091436	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
21000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
21275701	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
22000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
22529770	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
23000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
23857760	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
24000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
25000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
25264026	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
26000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
26753183	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
27000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
28000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
28330116	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
29000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
30000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99


==> figures/data/sufpar-n1000t-local-a2w.tsv <==
Time_LOPT	(100+1)_EA	(100+1)_2-IT	(100+1)_4-IT	(100+1)_6-IT	(100+1)_10-IT	(50+1)_EA	(50+1)_2-IT	(50+1)_4-IT	(50+1)_6-IT	(50+1)_10-IT
1000	0	0	0	0	0	0	0	0	0	0
1114	0	0	0	0	0	0	0	0	0	0
1242	0	0	0	0	0	0	0	0	0	0
1384	0	0	0	0	0	0	0	0	0	0
1543	0	0	0	0	0	0	0	0	0	0
1719	0	0	0	0	0	0	0	0	0	0
1916	0	0	0	0	0	0	0	0	0	0
2000	0	0	0	0	0	0	0	0	0	0
2136	0	0	0	0	0	0	0	0	0	0
2381	0	0	0	0	0	0	0	0	0	0
2653	0	0	0	0	0	0	0	0	0	0
2957	0	0	0	0	0	0	0	0	0	0
3000	0	0	0	0	0	0	0	0	0	0
3296	0	0	0	0	0	0	0	0	0	0
3674	0	0	0	0	0	0	0	0	0	0
4000	0	0	0	0	0	0	0	0	0	0
4094	0	0	0	0	0	0	0	0	0	0
4563	0	0	0	0	0	0	0	0	0	0
5000	0	0	0	0	0	0	0	0	0	0
5086	0	0	0	0	0	0	0	0	0	0
5669	0	0	0	0	0	0	0	0	0	0
6000	0	0	0	0	0	0	0	0	0	0
6318	0	0	0	0	0	0	0	0	0	0
7000	0	0	0	0	0	0	0	0	0	0
7042	0	0	0	0	0	0	0	0	0	0
7848	0	0	0	0	0	0	0	0	0	0
8000	0	0	0	0	0	0	0	0	0	0
8747	0	0	0	0	0	0	0	0	0	0
9000	0	0	0	0	0	0	0	0	0	0
9749	0	0	0	0	0	0	0	0	0	0
10000	0	0	0	0	0	0	0	0	0	0
10866	0	0	0	0	0	0	0	0	0	0
11000	0	0	0	0	0	0	0	0	0	0
12000	0	0	0	0	0	0	0	0	0	0
12111	0	0	0	0	0	0	0	0	0	0
13000	0	0	0	0	0	0	0	0	0	0
13498	0	0	0	0	0	0	0	0	0	0
14000	0	0	0	0	0	0	0	0	0	0
15000	0	0	0	0	0	0	0	0	0	0
15044	0	0	0	0	0	0	0	0	0	0
16000	0	0	0	0	0	0	0	0	0	0
16767	0	0	0	0	0	0	0	0	0	0
17000	0	0	0	0	0	0	0	0	0	0
18000	0	0	0	0	0	0	0	0	0	0
18688	0	0	0	0	0	0	0	0	0	0
19000	0	0	0	0	0	0	0	0	0	0
20000	0	0	0	0	0	0	0	0	0	0
20828	0	0	0	0	0	0	0	0	0	0
21000	0	0	0	0	0	0	0	0	0	0
22000	0	0	0	0	0	0	0	0	0	0
23000	0	0	0	0	0	0	0	0	0	0
23214	0	0	0	0	0	0	0	0	0	0
24000	0	0	0	0	0	0	0	0	0	0
25000	0	0	0	0	0	0	0	0	0	0
25873	0	0	0	0	0	0	0	0	0	0
26000	0	0	0	0	0	0	0	0	0	0
27000	0	0	0	0	0	0	0	0	0	0
28000	0	0	0	0	0	0	0	0	0	0
28836	0	0	0	0	0	0	0	0	0	0
29000	0	0	0	0	0	0	0	0	0	0
30000	0	0	0	0	0	0	0	0	0	0
32139	0	0	0	0	0	0	0	0	0	0
35821	0	0	0	0	0	0	0	0	0	0
39923	0	0	0	0	0	0	0	0	0	0
40000	0	0	0	0	0	0	0	0	0	0
44496	0	0	0	0	0	0	0	0	0	0
49593	0	0	0	0	0	0	0	0	0	0
50000	0	0	0	0	0	0	0	0	0	0
55273	0	0	0	0	0	0	0	0	0	0
60000	0	0	0	0	0	0	0	0	0	0
61604	0	0	0	0	0	0.001	0	0	0	0
68660	0	0	0	0	0	0.007	0	0	0	0
70000	0	0	0	0	0	0.009	0	0	0	0
76525	0	0	0	0	0	0.013	0	0	0	0
80000	0	0	0	0	0	0.014	0	0	0	0
85290	0	0	0	0	0	0.014	0	0	0	0
90000	0	0	0	0	0	0.014	0	0	0	0
95059	0	0	0	0	0	0.014	0	0	0	0
100000	0	0	0	0	0	0.014	0	0	0	0
105947	0	0	0	0	0	0.014	0	0	0	0
110000	0	0	0	0	0	0.014	0	0	0	0
118082	0	0	0	0	0	0.014	0	0	0	0
120000	0	0	0	0	0	0.014	0	0	0	0
130000	0	0	0	0	0	0.014	0	0	0	0
131607	0	0	0	0	0	0.014	0	0	0	0
140000	0	0	0	0	0	0.014	0	0	0	0
146681	0	0	0	0	0	0.014	0	0	0	0
150000	0	0	0	0	0	0.014	0	0	0	0
160000	0	0	0	0	0	0.014	0	0	0	0
163482	0	0	0	0	0	0.014	0	0	0	0
170000	0	0	0	0	0	0.014	0	0	0	0
180000	0	0	0	0	0	0.014	0	0	0	0
182207	0	0	0	0	0	0.014	0	0	0	0
190000	0	0	0	0	0	0.014	0	0	0	0
200000	0	0	0	0	0	0.014	0	0	0	0
203077	0	0	0	0	0	0.014	0	0	0	0
210000	0	0	0	0	0	0.014	0	0	0	0
220000	0	0	0	0	0	0.014	0	0	0	0
226337	0	0	0	0	0	0.014	0	0	0	0
230000	0	0	0	0	0	0.014	0	0	0	0
240000	0	0	0	0	0	0.014	0	0	0	0
250000	0	0	0	0	0	0.014	0	0	0	0
252261	0	0	0	0	0	0.014	0	0	0	0
260000	0	0	0	0	0	0.014	0	0	0	0
270000	0	0	0	0	0	0.014	0	0	0	0
280000	0	0	0	0	0	0.014	0	0	0	0.001
281155	0	0	0	0	0	0.014	0	0	0	0.001
290000	0	0	0	0	0	0.014	0	0.003	0	0.003
300000	0	0	0	0	0	0.014	0	0.009	0.003	0.004
313358	0	0	0	0	0	0.014	0	0.02	0.01	0.004
349249	0	0	0	0	0	0.014	0	0.067	0.07	0.018
389252	0	0	0	0	0	0.014	0	0.069	0.238	0.053
400000	0	0	0	0	0	0.014	0	0.069	0.332	0.072
433837	0	0	0	0	0	0.014	0	0.069	0.6	0.132
483528	0	0	0	0	0	0.014	0	0.069	0.614	0.466
500000	0	0	0	0	0	0.014	0	0.069	0.614	0.725
538910	0	0	0	0	0.002	0.014	0	0.069	0.614	0.989
600000	0	0	0	0.003	0.003	0.014	0	0.069	0.614	0.99
600636	0	0	0	0.003	0.003	0.014	0	0.069	0.614	0.99
669432	0	0	0.003	0.037	0.008	0.014	0	0.069	0.614	0.99
700000	0	0	0.003	0.064	0.014	0.014	0	0.069	0.614	0.99
746108	0	0	0.003	0.14	0.042	0.014	0	0.069	0.614	0.99
800000	0	0	0.003	0.31	0.092	0.014	0	0.069	0.614	0.99
831567	0	0	0.003	0.386	0.133	0.014	0	0.069	0.614	0.99
900000	0	0	0.003	0.416	0.269	0.014	0	0.069	0.614	0.99
926813	0	0	0.003	0.416	0.365	0.014	0	0.069	0.614	0.99
1000000	0	0	0.003	0.416	0.846	0.014	0	0.069	0.614	0.99
1032969	0	0	0.003	0.416	0.974	0.014	0	0.069	0.614	0.99
1100000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1151284	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1200000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1283151	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1300000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1400000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1430121	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1500000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1593925	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1600000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1700000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1776491	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1800000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1900000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1979968	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2100000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2200000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2206751	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2300000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2400000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2459509	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2500000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2600000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2700000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2741218	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2800000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2900000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
3000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
3055193	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
3405131	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
3795150	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
4000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
4229841	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
4714321	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
5000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
5254293	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
5856112	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
6000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
6526864	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
7000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
7274441	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
8000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
8107646	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
9000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
9036284	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
10000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
10071288	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
11000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
11224839	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
12000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
12510517	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
13000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
13943454	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
14000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
15000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
15540518	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
16000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
17000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
17320508	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
18000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
19000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
19304375	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
20000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
21000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
21515471	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
22000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
23000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
23979823	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
24000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
25000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
26000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
26726439	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
27000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
28000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
29000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
29787648	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
30000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
33199484	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
37002106	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
40000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
41240276	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
45963880	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
50000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
51228519	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
57096163	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
60000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
63635878	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
70000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
70924643	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
79048253	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
80000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
88102330	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
90000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
98193449	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
100000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
109440390	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
110000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
120000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
121975540	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
130000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
135946449	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
140000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
150000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
151517567	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
160000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
168872178	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
170000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
180000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
188214563	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
190000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
200000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
209772398	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
210000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
220000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
230000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
233799437	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
240000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
250000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
260000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
260578499	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
270000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
280000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
290000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
290424799	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
300000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
323689651	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
360764614	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
400000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
402086092	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
448140474	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
499469861	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
500000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
556678445	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
600000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
620439621	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
691503913	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
700000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
770707810	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
800000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
858983612	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
900000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
957370401	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1067026276	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1100000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1189241983	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1200000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1300000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1325456107	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1400000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1477272008	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1500000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1600000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1646476690	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1700000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1800000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1835061842	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
1900000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2045247276	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2100000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2200000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2279507056	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2300000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2400000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2500000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2540598627	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2600000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2700000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2800000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2831595263	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
2900000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
3000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
3155922249	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
3517397198	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
3920274985	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
4000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
4369297834	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
4869751136	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
5000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
5427525664	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
6000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
6049186910	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
6742052373	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
7000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
7514277682	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
8000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
8374952605	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
9000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
9334208038	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
10000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
10403335255	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
11000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
11594918818	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
12000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
12922984705	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
13000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
14000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
14403165415	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
15000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
16000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
16052883965	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
17000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
17891558986	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
18000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
19000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
19940833288	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
20000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
21000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
22000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
22224828621	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
23000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
24000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
24770429606	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
25000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
26000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
27000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
27607600189	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
28000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
29000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
30000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
30769736348	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
34294059189	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
38222053070	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
40000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
42599953911	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
47479293431	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
50000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
52917505719	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
58978603284	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
60000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
65733930542	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
70000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
73263003595	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
80000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
81654446213	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
90000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
91007033007	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
100000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
101430852095	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
110000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
113048600935	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
120000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
125997030583	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
130000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
140000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
140428555367	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
150000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
156513046945	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
160000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
170000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
174439833835	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
180000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
190000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
194419929983	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
200000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
210000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
216688518578	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
220000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
230000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
240000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
241507720363	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
250000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
260000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
269169679029	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
270000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
280000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
290000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99
300000000000	0	0	0.003	0.416	0.99	0.014	0	0.069	0.614	0.99


==> figures/data/sufpar-n1000t-local-u.tsv <==
Time_LOPT	(100+1)_EA	(100+1)_2-IT	(100+1)_6-IT	(100+1)_10-IT	(50+1)_EA	(50+1)_2-IT	(50+1)_6-IT	(50+1)_10-IT	(2000+1)_EA	(2000+1)_2-IT	(2000+1)_6-IT	(2000+1)_10-IT
1000	0	0	0	0	0	0	0	0	0	0	0	0
1058	0	0	0	0	0	0	0	0	0	0	0	0
1121	0	0	0	0	0	0	0	0	0	0	0	0
1187	0	0	0	0	0	0	0	0	0	0	0	0
1257	0	0	0	0	0	0	0	0	0	0	0	0
1331	0	0	0	0	0	0	0	0	0	0	0	0
1410	0	0	0	0	0	0	0	0	0	0	0	0
1493	0	0	0	0	0	0	0	0	0	0	0	0
1581	0	0	0	0	0	0	0	0	0	0	0	0
1674	0	0	0	0	0	0	0	0	0	0	0	0
1773	0	0	0	0	0	0	0	0	0	0	0	0
1877	0	0	0	0	0	0	0	0	0	0	0	0
1988	0	0	0	0	0	0	0	0	0	0	0	0
2000	0	0	0	0	0	0	0	0	0	0	0	0
2105	0	0	0	0	0	0	0	0	0	0	0	0
2229	0	0	0	0	0	0	0	0	0	0	0	0
2360	0	0	0	0	0	0	0	0	0	0	0	0
2500	0	0	0	0	0	0	0	0	0	0	0	0
2647	0	0	0	0	0	0	0	0	0	0	0	0
2803	0	0	0	0	0	0	0	0	0	0	0	0
2968	0	0	0	0	0	0	0	0	0	0	0	0
3000	0	0	0	0	0	0	0	0	0	0	0	0
3143	0	0	0	0	0	0	0	0	0	0	0	0
3329	0	0	0	0	0	0	0	0	0	0	0	0
3525	0	0	0	0	0	0	0	0	0	0	0	0
3733	0	0	0	0	0	0	0	0	0	0	0	0
3953	0	0	0	0	0	0	0	0	0	0	0	0
4000	0	0	0	0	0	0	0	0	0	0	0	0
4186	0	0	0	0	0	0	0	0	0	0	0	0
4432	0	0	0	0	0	0	0	0	0	0	0	0
4694	0	0	0	0	0	0	0	0	0	0	0	0
4970	0	0	0	0	0	0	0	0	0	0	0	0
5000	0	0	0	0	0	0	0	0	0	0	0	0
5263	0	0	0	0	0	0	0	0	0	0	0	0
5574	0	0	0	0	0	0	0	0	0	0	0	0
5902	0	0	0	0	0	0	0	0	0	0	0	0
6000	0	0	0	0	0	0	0	0	0	0	0	0
6250	0	0	0	0	0	0	0	0	0	0	0	0
6619	0	0	0	0	0	0	0	0	0	0	0	0
7000	0	0	0	0	0	0	0	0	0	0	0	0
7009	0	0	0	0	0	0	0	0	0	0	0	0
7422	0	0	0	0	0	0	0	0	0	0	0	0
7860	0	0	0	0	0	0	0	0	0	0	0	0
8000	0	0	0	0	0	0	0	0	0	0	0	0
8323	0	0	0	0	0	0	0	0	0	0	0	0
8813	0	0	0	0	0	0	0	0	0	0	0	0
9000	0	0	0	0	0	0	0	0	0	0	0	0
9333	0	0	0	0	0	0	0	0	0	0	0	0
9883	0	0	0	0	0	0	0	0	0	0	0	0
10000	0	0	0	0	0	0	0	0	0	0	0	0
10466	0	0	0	0	0	0	0	0	0	0	0	0
11000	0	0	0	0	0	0	0	0	0	0	0	0
11083	0	0	0	0	0	0	0	0	0	0	0	0
11736	0	0	0	0	0	0	0	0	0	0	0	0
12000	0	0	0	0	0	0	0	0	0	0	0	0
12428	0	0	0	0	0	0	0	0	0	0	0	0
13000	0	0	0	0	0	0	0	0	0	0	0	0
13160	0	0	0	0	0	0	0	0	0	0	0	0
13936	0	0	0	0	0	0	0	0	0	0	0	0
14000	0	0	0	0	0	0	0	0	0	0	0	0
14757	0	0	0	0	0	0	0	0	0	0	0	0
15000	0	0	0	0	0	0	0	0	0	0	0	0
15627	0	0	0	0	0	0	0	0	0	0	0	0
16000	0	0	0	0	0	0	0	0	0	0	0	0
16549	0	0	0	0	0	0	0	0	0	0	0	0
17000	0	0	0	0	0	0	0	0	0	0	0	0
17524	0	0	0	0	0	0	0	0	0	0	0	0
18000	0	0	0	0	0	0	0	0	0	0	0	0
18557	0	0	0	0	0	0	0	0	0	0	0	0
19000	0	0	0	0	0	0	0	0	0	0	0	0
19651	0	0	0	0	0	0	0	0	0	0	0	0
20000	0	0	0	0	0	0	0	0	0	0	0	0
20809	0	0	0	0	0	0	0	0	0	0	0	0
21000	0	0	0	0	0	0	0	0	0	0	0	0
22000	0	0	0	0	0	0	0	0	0	0	0	0
22036	0	0	0	0	0	0	0	0	0	0	0	0
23000	0	0	0	0	0	0	0	0	0	0	0	0
23335	0	0	0	0	0	0	0	0	0	0	0	0
24000	0	0	0	0	0	0	0	0	0	0	0	0
24710	0	0	0	0	0	0	0	0	0	0	0	0
25000	0	0	0	0	0	0	0	0	0	0	0	0
26000	0	0	0	0	0	0	0	0	0	0	0	0
26167	0	0	0	0	0	0	0	0	0	0	0	0
27000	0	0	0	0	0	0	0	0	0	0	0	0
27709	0	0	0	0	0	0	0	0	0	0	0	0
28000	0	0	0	0	0	0	0	0	0	0	0	0
29000	0	0	0	0	0	0	0	0	0	0	0	0
29342	0	0	0	0	0	0	0	0	0	0	0	0
30000	0	0	0	0	0	0	0	0	0	0	0	0
31072	0	0	0	0	0	0	0	0	0	0	0	0
32903	0	0	0	0	0	0	0	0	0	0	0	0
34843	0	0	0	0	0	0	0	0	0	0	0	0
36897	0	0	0	0	0	0	0	0	0	0	0	0
39071	0	0	0	0	0	0	0	0	0	0	0	0
40000	0	0	0	0	0	0	0	0	0	0	0	0
41375	0	0	0	0	0	0	0	0	0	0	0	0
43813	0	0	0	0	0	0	0	0	0	0	0	0
46396	0	0	0	0	0	0	0	0	0	0	0	0
49131	0	0	0	0	0	0	0	0	0	0	0	0
50000	0	0	0	0	0	0	0	0	0	0	0	0
52027	0	0	0	0	0	0	0	0	0	0	0	0
55093	0	0	0	0	0	0	0	0	0	0	0	0
58341	0	0	0	0	0	0	0	0	0	0	0	0
60000	0	0	0	0	0	0	0	0	0	0	0	0
61780	0	0	0	0	0.001	0	0	0	0	0	0	0
65421	0	0	0	0	0.002	0	0	0	0	0	0	0
69277	0	0	0	0	0.008	0	0	0	0	0	0	0
70000	0	0	0	0	0.009	0	0	0	0	0	0	0
73361	0	0	0	0	0.013	0	0	0	0	0	0	0
77685	0	0	0	0	0.013	0	0	0	0	0	0	0
80000	0	0	0	0	0.014	0	0	0	0	0	0	0
82264	0	0	0	0	0.014	0	0	0	0	0	0	0
87113	0	0	0	0	0.014	0	0	0	0	0	0	0
90000	0	0	0	0	0.014	0	0	0	0	0	0	0
92248	0	0	0	0	0.014	0	0	0	0	0	0	0
97685	0	0	0	0	0.014	0	0	0	0	0	0	0
100000	0	0	0	0	0.014	0	0	0	0	0	0	0
103443	0	0	0	0	0.014	0	0	0	0	0	0	0
109541	0	0	0	0	0.014	0	0	0	0	0	0	0
110000	0	0	0	0	0.014	0	0	0	0	0	0	0
115997	0	0	0	0	0.014	0	0	0	0	0	0	0
120000	0	0	0	0	0.014	0	0	0	0	0	0	0
122835	0	0	0	0	0.014	0	0	0	0	0	0	0
130000	0	0	0	0	0.014	0	0	0	0	0	0	0
130075	0	0	0	0	0.014	0	0	0	0	0	0	0
137742	0	0	0	0	0.014	0	0	0	0	0	0	0
140000	0	0	0	0	0.014	0	0	0	0	0	0	0
145861	0	0	0	0	0.014	0	0	0	0	0	0	0
150000	0	0	0	0	0.014	0	0	0	0	0	0	0
154459	0	0	0	0	0.014	0	0	0	0	0	0	0
160000	0	0	0	0	0.014	0	0	0	0	0	0	0
163564	0	0	0	0	0.014	0	0	0	0	0	0	0
170000	0	0	0	0	0.014	0	0	0	0	0	0	0
173205	0	0	0	0	0.014	0	0	0	0	0	0	0
180000	0	0	0	0	0.014	0	0	0	0	0	0	0
183414	0	0	0	0	0.014	0	0	0	0	0	0	0
190000	0	0	0	0	0.014	0	0	0	0	0	0	0
194225	0	0	0	0	0.014	0	0	0	0	0	0	0
200000	0	0	0	0	0.014	0	0	0	0	0	0	0
205673	0	0	0	0	0.014	0	0	0	0	0	0	0
210000	0	0	0	0	0.014	0	0	0	0	0	0	0
217797	0	0	0	0	0.014	0	0	0	0	0	0	0
220000	0	0	0	0	0.014	0	0	0	0	0	0	0
230000	0	0	0	0	0.014	0	0	0	0	0	0	0
230634	0	0	0	0	0.014	0	0	0	0	0	0	0
240000	0	0	0	0	0.014	0	0	0	0	0	0	0
244229	0	0	0	0	0.014	0	0	0	0	0	0	0
250000	0	0	0	0	0.014	0	0	0	0	0	0	0
258625	0	0	0	0	0.014	0	0	0	0	0	0	0
260000	0	0	0	0	0.014	0	0	0	0	0	0	0
270000	0	0	0	0	0.014	0	0	0	0	0	0	0
273869	0	0	0	0	0.014	0	0	0	0	0	0	0
280000	0	0	0	0	0.014	0	0	0.001	0	0	0	0
290000	0	0	0	0	0.014	0	0	0.003	0	0	0	0
290012	0	0	0	0	0.014	0	0	0.003	0	0	0	0
300000	0	0	0	0	0.014	0	0.003	0.004	0	0	0	0
307106	0	0	0	0	0.014	0	0.007	0.004	0	0	0	0
325208	0	0	0	0	0.014	0	0.02	0.005	0	0	0	0
344377	0	0	0	0	0.014	0	0.056	0.014	0	0	0	0
364676	0	0	0	0	0.014	0	0.108	0.028	0	0	0	0
386172	0	0	0	0	0.014	0	0.215	0.05	0	0	0	0
400000	0	0	0	0	0.014	0	0.332	0.072	0	0	0	0
408934	0	0	0	0	0.014	0	0.437	0.083	0	0	0	0
433038	0	0	0	0	0.014	0	0.6	0.131	0	0	0	0
458563	0	0	0	0	0.014	0	0.614	0.237	0	0	0	0
485593	0	0	0	0	0.014	0	0.614	0.501	0	0	0	0
500000	0	0	0	0	0.014	0	0.614	0.725	0	0	0	0
514216	0	0	0	0	0.014	0	0.614	0.9	0	0	0	0
544525	0	0	0	0.002	0.014	0	0.614	0.99	0	0	0	0
576622	0	0	0.002	0.003	0.014	0	0.614	0.99	0	0	0	0
600000	0	0	0.003	0.003	0.014	0	0.614	0.99	0	0	0	0
610610	0	0	0.004	0.003	0.014	0	0.614	0.99	0	0	0	0
646602	0	0	0.023	0.005	0.014	0	0.614	0.99	0	0	0	0
684715	0	0	0.047	0.01	0.014	0	0.614	0.99	0	0	0	0
700000	0	0	0.064	0.014	0.014	0	0.614	0.99	0	0	0	0
725075	0	0	0.095	0.026	0.014	0	0.614	0.99	0	0	0	0
767813	0	0	0.198	0.06	0.014	0	0.614	0.99	0	0	0	0
800000	0	0	0.31	0.092	0.014	0	0.614	0.99	0	0	0	0
813071	0	0	0.344	0.113	0.014	0	0.614	0.99	0	0	0	0
860997	0	0	0.415	0.186	0.014	0	0.614	0.99	0	0	0	0
900000	0	0	0.416	0.269	0.014	0	0.614	0.99	0	0	0	0
911747	0	0	0.416	0.308	0.014	0	0.614	0.99	0	0	0	0
965489	0	0	0.416	0.557	0.014	0	0.614	0.99	0	0	0	0
1000000	0	0	0.416	0.846	0.014	0	0.614	0.99	0	0	0	0
1022398	0	0	0.416	0.953	0.014	0	0.614	0.99	0	0	0	0
1082662	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
1100000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
1146479	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
1200000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
1214057	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
1285618	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
1300000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
1361397	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
1400000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
1441643	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
1500000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
1526619	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
1600000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
1616603	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
1700000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
1711892	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
1800000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
1812797	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
1900000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
1919650	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
2000000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
2032802	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
2100000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
2152623	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
2200000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
2279507	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
2300000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
2400000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
2413869	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
2500000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
2556152	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
2600000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
2700000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
2706821	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
2800000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
2866371	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
2900000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
3000000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
3035326	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
3214240	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
3403699	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
3604326	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
3816778	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
4000000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
4041754	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
4279990	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
4532269	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
4799418	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
5000000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
5082313	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
5381884	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
5699113	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
6000000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
6035040	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
6390768	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
6767464	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
7000000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
7166363	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
7588776	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
8000000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
8036087	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
8509764	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
9000000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
9011362	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
9542525	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
10000000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
10104998	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
10700624	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
11000000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
11331359	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
11999272	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
12000000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
12706554	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0
13000000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0.001
13455527	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0.002
14000000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0.005
14248646	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0.007
15000000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0.03
15088515	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0.035
15977889	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0.107
16000000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0.11
16919685	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0.292
17000000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0.309
17916995	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0.614
18000000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0.642
18973090	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0.935
19000000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	0.937
20000000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	1
20091436	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	1
21000000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	1
21275701	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	1
22000000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	1
22529770	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	1
23000000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	1
23857760	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	1
24000000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	1
25000000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	1
25264026	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	1
26000000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	1
26753183	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	1
27000000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	1
28000000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	1
28330116	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	1
29000000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	1
30000000	0	0	0.416	0.99	0.014	0	0.614	0.99	0	0	0	1


==> figures/data/sufpar-n1000t-local.tsv <==
Time_LOPT	(1+1)_EA	(50+1)_2-IT	(50+1)_EA	(2000+1)_10-IT	(2000+1)_2-IT	(2000+1)_EA
1000	0	0	0	0	0	0
1058	0	0	0	0	0	0
1121	0	0	0	0	0	0
1187	0	0	0	0	0	0
1257	0	0	0	0	0	0
1331	0	0	0	0	0	0
1410	0	0	0	0	0	0
1493	0	0	0	0	0	0
1581	0	0	0	0	0	0
1674	0	0	0	0	0	0
1773	0	0	0	0	0	0
1877	0	0	0	0	0	0
1988	0	0	0	0	0	0
2000	0	0	0	0	0	0
2105	0	0	0	0	0	0
2229	0	0	0	0	0	0
2360	0	0	0	0	0	0
2500	0	0	0	0	0	0
2647	0	0	0	0	0	0
2803	0	0	0	0	0	0
2968	0	0	0	0	0	0
3000	0	0	0	0	0	0
3143	0	0	0	0	0	0
3329	0	0	0	0	0	0
3525	0	0	0	0	0	0
3733	0	0	0	0	0	0
3953	0	0	0	0	0	0
4000	0	0	0	0	0	0
4186	0	0	0	0	0	0
4432	0	0	0	0	0	0
4694	0	0	0	0	0	0
4970	0	0	0	0	0	0
5000	0	0	0	0	0	0
5263	0	0	0	0	0	0
5574	0	0	0	0	0	0
5902	0	0	0	0	0	0
6000	0	0	0	0	0	0
6250	0	0	0	0	0	0
6619	0	0	0	0	0	0
7000	0	0	0	0	0	0
7009	0	0	0	0	0	0
7422	0	0	0	0	0	0
7860	0	0	0	0	0	0
8000	0	0	0	0	0	0
8323	0	0	0	0	0	0
8813	0	0	0	0	0	0
9000	0	0	0	0	0	0
9333	0	0	0	0	0	0
9883	0.001	0	0	0	0	0
10000	0.001	0	0	0	0	0
10466	0.003	0	0	0	0	0
11000	0.008	0	0	0	0	0
11083	0.009	0	0	0	0	0
11736	0.023	0	0	0	0	0
12000	0.036	0	0	0	0	0
12428	0.054	0	0	0	0	0
13000	0.098	0	0	0	0	0
13160	0.109	0	0	0	0	0
13936	0.178	0	0	0	0	0
14000	0.186	0	0	0	0	0
14757	0.288	0	0	0	0	0
15000	0.328	0	0	0	0	0
15627	0.401	0	0	0	0	0
16000	0.45	0	0	0	0	0
16549	0.515	0	0	0	0	0
17000	0.575	0	0	0	0	0
17524	0.635	0	0	0	0	0
18000	0.674	0	0	0	0	0
18557	0.731	0	0	0	0	0
19000	0.763	0	0	0	0	0
19651	0.81	0	0	0	0	0
20000	0.827	0	0	0	0	0
20809	0.865	0	0	0	0	0
21000	0.874	0	0	0	0	0
22000	0.911	0	0	0	0	0
22036	0.912	0	0	0	0	0
23000	0.933	0	0	0	0	0
23335	0.939	0	0	0	0	0
24000	0.949	0	0	0	0	0
24710	0.953	0	0	0	0	0
25000	0.958	0	0	0	0	0
26000	0.965	0	0	0	0	0
26167	0.965	0	0	0	0	0
27000	0.973	0	0	0	0	0
27709	0.979	0	0	0	0	0
28000	0.982	0	0	0	0	0
29000	0.982	0	0	0	0	0
29342	0.984	0	0	0	0	0
30000	0.986	0	0	0	0	0
31072	0.987	0	0	0	0	0
32903	0.99	0	0	0	0	0
34843	0.99	0	0	0	0	0
36897	0.99	0	0	0	0	0
39071	0.99	0	0	0	0	0
40000	0.99	0	0	0	0	0
41375	0.99	0	0	0	0	0
43813	0.99	0	0	0	0	0
46396	0.99	0	0	0	0	0
49131	0.99	0	0	0	0	0
50000	0.99	0	0	0	0	0
52027	0.99	0	0	0	0	0
55093	0.99	0	0	0	0	0
58341	0.99	0	0	0	0	0
60000	0.99	0	0	0	0	0
61780	0.99	0	0.001	0	0	0
65421	0.99	0	0.002	0	0	0
69277	0.99	0	0.008	0	0	0
70000	0.99	0	0.009	0	0	0
73361	0.99	0	0.013	0	0	0
77685	0.99	0	0.013	0	0	0
80000	0.99	0	0.014	0	0	0
82264	0.99	0	0.014	0	0	0
87113	0.99	0	0.014	0	0	0
90000	0.99	0	0.014	0	0	0
92248	0.99	0	0.014	0	0	0
97685	0.99	0	0.014	0	0	0
100000	0.99	0	0.014	0	0	0
103443	0.99	0	0.014	0	0	0
109541	0.99	0	0.014	0	0	0
110000	0.99	0	0.014	0	0	0
115997	0.99	0	0.014	0	0	0
120000	0.99	0	0.014	0	0	0
122835	0.99	0	0.014	0	0	0
130000	0.99	0	0.014	0	0	0
130075	0.99	0	0.014	0	0	0
137742	0.99	0	0.014	0	0	0
140000	0.99	0	0.014	0	0	0
145861	0.99	0	0.014	0	0	0
150000	0.99	0	0.014	0	0	0
154459	0.99	0	0.014	0	0	0
160000	0.99	0	0.014	0	0	0
163564	0.99	0	0.014	0	0	0
170000	0.99	0	0.014	0	0	0
173205	0.99	0	0.014	0	0	0
180000	0.99	0	0.014	0	0	0
183414	0.99	0	0.014	0	0	0
190000	0.99	0	0.014	0	0	0
194225	0.99	0	0.014	0	0	0
200000	0.99	0	0.014	0	0	0
205673	0.99	0	0.014	0	0	0
210000	0.99	0	0.014	0	0	0
217797	0.99	0	0.014	0	0	0
220000	0.99	0	0.014	0	0	0
230000	0.99	0	0.014	0	0	0
230634	0.99	0	0.014	0	0	0
240000	0.99	0	0.014	0	0	0
244229	0.99	0	0.014	0	0	0
250000	0.99	0	0.014	0	0	0
258625	0.99	0	0.014	0	0	0
260000	0.99	0	0.014	0	0	0
270000	0.99	0	0.014	0	0	0
273869	0.99	0	0.014	0	0	0
280000	0.99	0	0.014	0	0	0
290000	0.99	0	0.014	0	0	0
290012	0.99	0	0.014	0	0	0
300000	0.99	0	0.014	0	0	0
307106	0.99	0	0.014	0	0	0
325208	0.99	0	0.014	0	0	0
344377	0.99	0	0.014	0	0	0
364676	0.99	0	0.014	0	0	0
386172	0.99	0	0.014	0	0	0
400000	0.99	0	0.014	0	0	0
408934	0.99	0	0.014	0	0	0
433038	0.99	0	0.014	0	0	0
458563	0.99	0	0.014	0	0	0
485593	0.99	0	0.014	0	0	0
500000	0.99	0	0.014	0	0	0
514216	0.99	0	0.014	0	0	0
544525	0.99	0	0.014	0	0	0
576622	0.99	0	0.014	0	0	0
600000	0.99	0	0.014	0	0	0
610610	0.99	0	0.014	0	0	0
646602	0.99	0	0.014	0	0	0
684715	0.99	0	0.014	0	0	0
700000	0.99	0	0.014	0	0	0
725075	0.99	0	0.014	0	0	0
767813	0.99	0	0.014	0	0	0
800000	0.99	0	0.014	0	0	0
813071	0.99	0	0.014	0	0	0
860997	0.99	0	0.014	0	0	0
900000	0.99	0	0.014	0	0	0
911747	0.99	0	0.014	0	0	0
965489	0.99	0	0.014	0	0	0
1000000	0.99	0	0.014	0	0	0
1022398	0.99	0	0.014	0	0	0
1082662	0.99	0	0.014	0	0	0
1100000	0.99	0	0.014	0	0	0
1146479	0.99	0	0.014	0	0	0
1200000	0.99	0	0.014	0	0	0
1214057	0.99	0	0.014	0	0	0
1285618	0.99	0	0.014	0	0	0
1300000	0.99	0	0.014	0	0	0
1361397	0.99	0	0.014	0	0	0
1400000	0.99	0	0.014	0	0	0
1441643	0.99	0	0.014	0	0	0
1500000	0.99	0	0.014	0	0	0
1526619	0.99	0	0.014	0	0	0
1600000	0.99	0	0.014	0	0	0
1616603	0.99	0	0.014	0	0	0
1700000	0.99	0	0.014	0	0	0
1711892	0.99	0	0.014	0	0	0
1800000	0.99	0	0.014	0	0	0
1812797	0.99	0	0.014	0	0	0
1900000	0.99	0	0.014	0	0	0
1919650	0.99	0	0.014	0	0	0
2000000	0.99	0	0.014	0	0	0
2032802	0.99	0	0.014	0	0	0
2100000	0.99	0	0.014	0	0	0
2152623	0.99	0	0.014	0	0	0
2200000	0.99	0	0.014	0	0	0
2279507	0.99	0	0.014	0	0	0
2300000	0.99	0	0.014	0	0	0
2400000	0.99	0	0.014	0	0	0
2413869	0.99	0	0.014	0	0	0
2500000	0.99	0	0.014	0	0	0
2556152	0.99	0	0.014	0	0	0
2600000	0.99	0	0.014	0	0	0
2700000	0.99	0	0.014	0	0	0
2706821	0.99	0	0.014	0	0	0
2800000	0.99	0	0.014	0	0	0
2866371	0.99	0	0.014	0	0	0
2900000	0.99	0	0.014	0	0	0
3000000	0.99	0	0.014	0	0	0
3035326	0.99	0	0.014	0	0	0
3214240	0.99	0	0.014	0	0	0
3403699	0.99	0	0.014	0	0	0
3604326	0.99	0	0.014	0	0	0
3816778	0.99	0	0.014	0	0	0
4000000	0.99	0	0.014	0	0	0
4041754	0.99	0	0.014	0	0	0
4279990	0.99	0	0.014	0	0	0
4532269	0.99	0	0.014	0	0	0
4799418	0.99	0	0.014	0	0	0
5000000	0.99	0	0.014	0	0	0
5082313	0.99	0	0.014	0	0	0
5381884	0.99	0	0.014	0	0	0
5699113	0.99	0	0.014	0	0	0
6000000	0.99	0	0.014	0	0	0
6035040	0.99	0	0.014	0	0	0
6390768	0.99	0	0.014	0	0	0
6767464	0.99	0	0.014	0	0	0
7000000	0.99	0	0.014	0	0	0
7166363	0.99	0	0.014	0	0	0
7588776	0.99	0	0.014	0	0	0
8000000	0.99	0	0.014	0	0	0
8036087	0.99	0	0.014	0	0	0
8509764	0.99	0	0.014	0	0	0
9000000	0.99	0	0.014	0	0	0
9011362	0.99	0	0.014	0	0	0
9542525	0.99	0	0.014	0	0	0
10000000	0.99	0	0.014	0	0	0
10104998	0.99	0	0.014	0	0	0
10700624	0.99	0	0.014	0	0	0
11000000	0.99	0	0.014	0	0	0
11331359	0.99	0	0.014	0	0	0
11999272	0.99	0	0.014	0	0	0
12000000	0.99	0	0.014	0	0	0
12706554	0.99	0	0.014	0	0	0
13000000	0.99	0	0.014	0.001	0	0
13455527	0.99	0	0.014	0.002	0	0
14000000	0.99	0	0.014	0.005	0	0
14248646	0.99	0	0.014	0.007	0	0
15000000	0.99	0	0.014	0.03	0	0
15088515	0.99	0	0.014	0.035	0	0
15977889	0.99	0	0.014	0.107	0	0
16000000	0.99	0	0.014	0.11	0	0
16919685	0.99	0	0.014	0.292	0	0
17000000	0.99	0	0.014	0.309	0	0
17916995	0.99	0	0.014	0.614	0	0
18000000	0.99	0	0.014	0.642	0	0
18973090	0.99	0	0.014	0.935	0	0
19000000	0.99	0	0.014	0.937	0	0
20000000	0.99	0	0.014	1	0	0
20091436	0.99	0	0.014	1	0	0
21000000	0.99	0	0.014	1	0	0
21275701	0.99	0	0.014	1	0	0
22000000	0.99	0	0.014	1	0	0
22529770	0.99	0	0.014	1	0	0
23000000	0.99	0	0.014	1	0	0
23857760	0.99	0	0.014	1	0	0
24000000	0.99	0	0.014	1	0	0
25000000	0.99	0	0.014	1	0	0
25264026	0.99	0	0.014	1	0	0
26000000	0.99	0	0.014	1	0	0
26753183	0.99	0	0.014	1	0	0
27000000	0.99	0	0.014	1	0	0
28000000	0.99	0	0.014	1	0	0
28330116	0.99	0	0.014	1	0	0
29000000	0.99	0	0.014	1	0	0
30000000	0.99	0	0.014	1	0	0

